Provable Robustness Against a Union of $\ell_0$ Adversarial Attacks

Sparse or $\ell_0$ adversarial attacks arbitrarily perturb an unknown subset of the features. $\ell_0$ robustness analysis is particularly well-suited for heterogeneous (tabular) data where features have different types or scales. State-of-the-art $\ell_0$ certified defenses are based on randomized smoothing and apply to evasion attacks only. This paper proposes feature partition aggregation (FPA) -- a certified defense against the union of $\ell_0$ evasion, backdoor, and poisoning attacks. FPA generates its stronger robustness guarantees via an ensemble whose submodels are trained on disjoint feature sets. Compared to state-of-the-art $\ell_0$ defenses, FPA is up to 3,000${\times}$ faster and provides larger median robustness guarantees (e.g., median certificates of 13 pixels over 10 for CIFAR10, 12 pixels over 10 for MNIST, 4 features over 1 for Weather, and 3 features over 1 for Ames), meaning FPA provides the additional dimensions of robustness essentially for free.

==> plots/data/baselines/ames_baselines.csv <==
X,LF-70-Mods,LF-60-Mods,LF-50-Mods,LF-40-Mods,LF-35-Mods,LF-30-Mods,LF-25-Mods,LF-20-Mods,LF-15-Mods,LF-10-Mods,LF-05-Mods,LF-04-Mods,LF-03-Mods,LF-02-Mods,LF-01-Mods,Jia-70-Mods,Jia-60-Mods,Jia-50-Mods,Jia-40-Mods,Jia-35-Mods,Jia-30-Mods,Jia-25-Mods,Jia-20-Mods,Jia-15-Mods,Jia-10-Mods,Jia-05-Mods,Jia-04-Mods,Jia-03-Mods,Jia-02-Mods,Jia-01-Mods
0,68.60,68.94,67.58,61.77,61.09,57.68,53.58,51.54,45.05,37.20,33.79,,,,,66.89,67.24,66.89,61.77,60.07,57.00,52.56,49.49,44.37,37.54,33.79,,,,
1,20.48,43.34,52.56,50.17,49.49,48.46,47.78,43.34,39.25,36.18,33.11,,,,,30.03,59.73,59.73,55.63,52.90,51.88,50.17,45.73,42.32,36.52,33.45,,,,
2,0.00,11.95,32.08,38.23,39.93,39.59,38.91,38.23,36.18,35.15,32.76,,,,,2.73,46.76,48.81,49.49,48.12,47.10,45.39,44.03,40.96,35.84,33.45,,,,
3,,0.00,7.85,18.09,20.48,26.96,27.65,32.76,34.81,33.11,32.08,,,,,0.00,13.99,31.40,38.57,38.91,41.30,40.27,41.30,39.93,33.79,33.11,,,,
4,,,0.00,4.10,10.24,16.38,20.82,26.28,29.69,32.76,32.08,,,,,,0.00,7.17,25.60,31.06,34.81,35.84,37.54,35.84,33.79,33.11,,,,
5,,,,0.00,1.71,5.46,15.02,20.48,27.99,31.40,32.08,,,,,,,0.00,6.48,16.38,26.96,31.06,33.79,35.49,33.45,33.11,,,,
6,,,,,0.00,0.00,4.10,15.02,23.21,28.67,31.74,,,,,,,,0.00,2.39,15.36,24.91,30.38,32.76,32.42,32.76,,,,
7,,,,,,,0.34,7.85,19.45,26.62,31.40,,,,,,,,,0.00,2.39,17.06,25.94,30.72,31.06,32.76,,,,
8,,,,,,,0.00,2.39,13.99,25.26,31.06,,,,,,,,,,0.00,6.48,22.53,27.65,30.38,32.42,,,,
9,,,,,,,,0.00,9.90,24.57,30.38,,,,,,,,,,,0.34,13.99,24.91,29.35,32.08,,,,
10,,,,,,,,,5.80,22.87,30.38,,,,,,,,,,,0.00,6.83,22.18,29.01,32.08,,,,
11,,,,,,,,,1.37,20.48,30.03,,,,,,,,,,,,0.68,18.09,27.30,32.08,,,,
12,,,,,,,,,0.00,17.06,29.69,,,,,,,,,,,,0.00,13.31,24.91,31.74,,,,
13,,,,,,,,,,15.70,28.67,,,,,,,,,,,,,9.56,24.57,30.72,,,,
14,,,,,,,,,,14.33,28.67,,,,,,,,,,,,,3.75,23.89,30.72,,,,
15,,,,,,,,,,10.58,28.67,,,,,,,,,,,,,0.00,21.84,30.72,,,,
16,,,,,,,,,,5.80,27.99,,,,,,,,,,,,,,20.14,30.72,,,,
17,,,,,,,,,,4.10,26.96,,,,,,,,,,,,,,18.09,30.72,,,,
18,,,,,,,,,,0.34,26.28,,,,,,,,,,,,,,14.33,30.03,,,,
19,,,,,,,,,,0.00,26.28,,,,,,,,,,,,,,10.24,30.03,,,,
20,,,,,,,,,,,25.60,,,,,,,,,,,,,,6.83,29.35,,,,
21,,,,,,,,,,,24.57,,,,,,,,,,,,,,3.75,29.35,,,,
22,,,,,,,,,,,23.89,,,,,,,,,,,,,,2.05,28.33,,,,
23,,,,,,,,,,,22.87,,,,,,,,,,,,,,0.00,27.99,,,,
24,,,,,,,,,,,22.87,,,,,,,,,,,,,,,27.99,,,,
25,,,,,,,,,,,21.50,,,,,,,,,,,,,,,27.65,,,,
26,,,,,,,,,,,20.82,,,,,,,,,,,,,,,27.30,,,,
27,,,,,,,,,,,19.80,,,,,,,,,,,,,,,26.62,,,,
28,,,,,,,,,,,18.43,,,,,,,,,,,,,,,26.28,,,,
29,,,,,,,,,,,18.09,,,,,,,,,,,,,,,25.94,,,,
30,,,,,,,,,,,17.06,,,,,,,,,,,,,,,25.94,,,,
31,,,,,,,,,,,15.02,,,,,,,,,,,,,,,25.60,,,,
32,,,,,,,,,,,12.97,,,,,,,,,,,,,,,24.23,,,,
33,,,,,,,,,,,11.60,,,,,,,,,,,,,,,23.55,,,,
34,,,,,,,,,,,10.92,,,,,,,,,,,,,,,23.55,,,,
35,,,,,,,,,,,10.92,,,,,,,,,,,,,,,23.21,,,,
36,,,,,,,,,,,8.87,,,,,,,,,,,,,,,22.53,,,,
37,,,,,,,,,,,6.83,,,,,,,,,,,,,,,21.50,,,,
38,,,,,,,,,,,6.48,,,,,,,,,,,,,,,21.16,,,,
39,,,,,,,,,,,4.44,,,,,,,,,,,,,,,19.45,,,,
40,,,,,,,,,,,0.68,,,,,,,,,,,,,,,17.06,,,,
41,,,,,,,,,,,0.00,,,,,,,,,,,,,,,14.68,,,,
42,,,,,,,,,,,,,,,,,,,,,,,,,,11.60,,,,
43,,,,,,,,,,,,,,,,,,,,,,,,,,7.51,,,,
44,,,,,,,,,,,,,,,,,,,,,,,,,,4.10,,,,
45,,,,,,,,,,,,,,,,,,,,,,,,,,1.71,,,,
46,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,
47,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
48,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
49,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
50,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
51,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
52,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
53,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
54,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
55,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
56,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
57,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
58,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
59,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
60,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
61,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
62,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
63,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
64,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
65,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
66,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
67,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
68,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
69,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
70,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
71,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
72,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
73,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
74,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
75,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> plots/data/baselines/cifar10_baselines.csv <==
X,LF-250-Mods,LF-225-Mods,LF-200-Mods,LF-175-Mods,LF-150-Mods,LF-125-Mods,LF-100-Mods,LF-75-Mods,LF-50-Mods,LF-35-Mods,LF-30-Mods,LF-25-Mods,LF-20-Mods,LF-15-Mods,LF-12-Mods,LF-10-Mods,LF-08-Mods,LF-07-Mods,LF-05-Mods,LF-04-Mods,LF-03-Mods,LF-02-Mods,LF-01-Mods,Jia-250-Mods-Top1,Jia-225-Mods-Top1,Jia-200-Mods-Top1,Jia-175-Mods-Top1,Jia-150-Mods-Top1,Jia-125-Mods-Top1,Jia-100-Mods-Top1,Jia-75-Mods-Top1,Jia-50-Mods-Top1,Jia-35-Mods-Top1,Jia-30-Mods-Top1,Jia-25-Mods-Top1,Jia-20-Mods-Top1,Jia-15-Mods-Top1,Jia-12-Mods-Top1,Jia-10-Mods-Top1,Jia-08-Mods-Top1,Jia-07-Mods-Top1,Jia-05-Mods-Top1,Jia-04-Mods-Top1,Jia-03-Mods-Top1,Jia-02-Mods-Top1,Jia-01-Mods-Top1,Jia-250-Mods-Top2,Jia-225-Mods-Top2,Jia-200-Mods-Top2,Jia-175-Mods-Top2,Jia-150-Mods-Top2,Jia-125-Mods-Top2,Jia-100-Mods-Top2,Jia-75-Mods-Top2,Jia-50-Mods-Top2,Jia-35-Mods-Top2,Jia-30-Mods-Top2,Jia-25-Mods-Top2,Jia-20-Mods-Top2,Jia-15-Mods-Top2,Jia-12-Mods-Top2,Jia-10-Mods-Top2,Jia-08-Mods-Top2,Jia-07-Mods-Top2,Jia-05-Mods-Top2,Jia-04-Mods-Top2,Jia-03-Mods-Top2,Jia-02-Mods-Top2,Jia-01-Mods-Top2,Jia-250-Mods-Top3,Jia-225-Mods-Top3,Jia-200-Mods-Top3,Jia-175-Mods-Top3,Jia-150-Mods-Top3,Jia-125-Mods-Top3,Jia-100-Mods-Top3,Jia-75-Mods-Top3,Jia-50-Mods-Top3,Jia-35-Mods-Top3,Jia-30-Mods-Top3,Jia-25-Mods-Top3,Jia-20-Mods-Top3,Jia-15-Mods-Top3,Jia-12-Mods-Top3,Jia-10-Mods-Top3,Jia-08-Mods-Top3,Jia-07-Mods-Top3,Jia-05-Mods-Top3,Jia-04-Mods-Top3,Jia-03-Mods-Top3,Jia-02-Mods-Top3,Jia-01-Mods-Top3
0,88.77,88.05,86.76,86.16,84.23,82.66,80.43,78.48,73.26,70.34,69.62,68.81,67.01,65.68,63.93,62.73,60.24,59.08,53.2,50.51,46.9,40.44,21.16,88.56,87.9,86.54,85.94,84.08,82.49,80.05,78.11,72.79,69.72,69.01,68.08,66.15,64.74,62.91,61.71,59.12,57.83,51.84,48.93,45.39,38.7,19.64,95.08,94.57,94.36,93.74,92.73,91.8,90.26,89.61,86.35,84.42,84.01,83.12,82.35,81.06,79.79,78.92,76.66,75.84,70.66,67.65,64.73,57.34,33.9,96.99,96.55,96.68,96.4,95.78,94.91,93.94,93.55,91.54,90.33,90.38,89.6,89.38,88.1,87.46,86.75,84.88,84.22,80.29,77.72,75.12,69.23,45.87
1,83.94,83.98,82.65,81.66,79.73,78.21,75.51,72.86,66.53,62.23,60.95,58.93,56.39,53.1,49.9,47.79,44.05,41.19,34.24,29.87,23.83,15.89,4.82,84.29,84.4,83.24,82.36,80.32,79.2,76.99,75.01,70.4,67.53,67.1,66.22,64.73,63.24,61.76,60.76,58.3,57.04,51.38,48.46,45.05,38.32,19.53,87.72,87.8,87.04,86.94,86.04,85.27,84.09,83.86,81.67,80.56,80.53,80.23,79.9,79.05,78.28,77.54,75.52,74.87,69.9,66.87,64.22,56.93,33.64,89.32,89.37,88.77,88.65,87.88,87.41,86.5,86.95,85.66,85.24,85.58,85.87,85.82,85.57,85.36,85.31,83.49,82.87,79.28,76.84,74.4,68.6,45.52
2,77.41,78.34,78.03,77.38,75.97,74.85,72.36,70.52,64.59,60.51,59.15,57.31,55.04,51.76,48.73,46.86,43.42,40.63,33.65,29.52,23.55,15.72,4.76,77.75,78.66,78.47,77.87,76.64,75.84,73.9,72.36,67.67,65.33,64.89,64.29,63.17,62,60.41,59.73,57.36,56.2,50.75,48.01,44.65,37.98,19.42,83.48,83.94,82.98,82.41,81.6,81.2,80.2,80.08,78.24,77.34,77.46,77.34,77.6,77.03,76.74,75.97,74.22,73.73,69.07,66.11,63.52,56.42,33.36,85.6,86.01,85.22,85.15,84.21,83.77,82.97,83.08,81.77,81.95,82.63,82.76,83.06,83.38,83.55,83.52,81.73,81.47,78.18,75.72,73.62,68.02,45.03
3,0,0,67.23,70.93,71.39,70.97,69.28,67.78,62.13,58.89,57.33,55.7,53.64,50.57,47.75,45.96,42.61,39.86,33.12,29.2,23.14,15.51,4.71,0,0,67.59,71.33,72.09,71.75,70.55,69.58,65.36,63.05,62.56,62.23,61.33,60.44,59.1,58.56,56.35,55.31,50.17,47.4,44.14,37.64,19.34,79.01,80.01,79.44,79.23,78.03,77.51,76.63,76.71,75.07,74.43,74.68,74.8,75.18,75.19,75.23,74.27,72.7,72.62,68.21,65.35,62.83,55.95,33.07,82.11,82.72,82.04,81.91,80.99,80.79,79.95,80.14,78.8,79.12,79.78,79.89,80.81,81.23,81.67,81.78,80.34,80.22,76.92,74.79,73.02,67.39,44.68
4,,,0,0,62.25,65.65,65.42,64.76,60.08,56.77,55.59,53.95,51.92,49.32,46.92,45.2,41.82,39.26,32.81,28.9,22.9,15.32,4.7,,,0,0,62.71,66.32,66.45,66.52,62.58,60.81,60.54,60.39,59.7,59.07,57.76,57.51,55.29,54.4,49.36,46.84,43.73,37.32,19.19,0,72.93,75.16,75.31,75.09,74.5,73.35,73.42,72.12,71.51,72.16,72.43,73.13,73.49,73.82,72.96,71.43,71.39,67.14,64.52,62.08,55.45,32.76,77.72,79.04,78.91,78.78,77.9,78.02,77.27,77.45,76.09,76.5,77.13,77.74,78.56,79.2,79.96,80.14,79.03,78.95,75.65,73.73,72.04,66.64,44.19
5,,,,,0,54.19,60.29,61.71,57.87,54.77,53.76,52.28,50.54,48.08,45.98,44.37,41.07,38.68,32.26,28.51,22.53,15.17,4.68,,,,,0,54.68,61.28,63.04,60.2,58.79,58.65,58.47,57.99,57.56,56.46,56.46,54.5,53.65,48.6,46.24,43.27,36.86,19.07,,0,57.6,69.74,71.35,71.56,70.77,70.64,69.05,69.14,69.84,69.87,70.8,71.63,72.31,71.46,70.23,70.16,66.13,63.65,61.31,54.98,32.52,0,73.12,75.28,75.42,75.25,74.98,74.51,74.93,73.98,74.03,74.84,75.4,76.46,77.52,78.53,78.45,77.71,77.7,74.66,72.71,71.24,65.94,43.86
6,,,,,,0,52.39,57.78,55.12,52.88,51.87,50.35,48.99,46.79,45,43.53,40.5,37.93,31.71,28.14,22.32,15.01,4.63,,,,,,0,53.2,59.23,57.5,56.73,56.51,56.3,56.43,56.08,55.14,55.36,53.4,52.64,47.89,45.63,42.76,36.52,18.94,,,0,0,65.89,67.99,68.04,68.31,66.29,66.64,67.41,67.52,68.73,69.74,70.65,70.14,69.23,69.03,65.35,62.73,60.6,54.39,32.28,,0,67.2,71.21,72.28,72.27,71.7,72.54,71.52,71.76,72.54,73.34,74.76,75.87,76.94,76.99,76.36,76.58,73.65,71.87,70.45,65.26,43.41
7,,,,,,,0,53.05,52.38,51.02,50.04,48.52,47.59,45.74,43.95,42.56,39.59,37.24,31.2,27.73,22.01,14.8,4.61,,,,,,,0,54.16,54.76,54.56,54.81,54.32,55.01,54.79,53.68,54.19,52.52,51.63,47.21,44.95,42.19,36.3,18.78,,,,,0,63.04,64.94,65.89,63.74,64.35,65.06,65.76,67.09,68.18,69.11,68.96,68.35,68.01,64.15,61.93,59.91,53.89,32,,,0,62.72,68.63,69.69,69.33,70.33,69.18,69.86,70.79,71.4,72.75,74.24,75.56,75.34,75.29,75.4,72.7,71.08,69.54,64.6,43.08
8,,,,,,,,46.37,49.62,48.99,48.33,46.96,46.22,44.56,42.89,41.75,38.71,36.5,30.65,27.33,21.74,14.65,4.58,,,,,,,,47.35,51.48,52.53,52.79,52.6,53.22,53.27,52.59,53.13,51.55,50.74,46.4,44.36,41.7,35.89,18.64,,,,,,53.18,61.04,63.52,61.44,62.12,62.99,63.94,65.23,66.56,67.51,67.84,67.11,66.69,63.16,61.12,59.26,53.42,31.65,,,,0,62.25,66.32,67.03,68.04,67.01,67.74,68.88,69.26,71.07,72.65,74.08,73.97,74.23,74.28,71.91,70.22,68.69,64.04,42.7
9,,,,,,,,24.91,46.72,46.9,46.39,45.54,44.79,43.39,41.87,40.92,38.09,35.78,30.32,26.9,21.46,14.55,4.56,,,,,,,,25.41,48.62,50.31,50.66,50.8,51.48,52.13,51.46,52.01,50.71,49.82,45.71,43.8,41.14,35.42,18.48,,,,,,0,56.36,60.88,59.7,60.2,60.96,62.1,63.48,65.29,65.99,66.64,65.93,65.73,62.19,60.2,58.53,52.88,31.34,,,,,0,61.85,64.39,65.65,64.95,65.8,67.01,67.53,69.45,71.05,72.91,72.83,73.06,73.37,70.97,69.32,68.09,63.38,42.46
10,,,,,,,,0,43.2,44.82,44.24,43.84,43.38,42.36,40.88,40,37.45,35.2,29.75,26.6,21.05,14.41,4.5,,,,,,,,0,44.8,48.15,48.47,48.89,49.9,50.64,50.3,50.93,49.79,48.87,45.08,43.12,40.62,34.98,18.39,,,,,,,48.04,57.98,57.88,58.33,59.18,60.12,61.82,63.79,64.26,65.47,64.71,64.53,61.43,59.31,57.85,52.34,31.06,,,,,,53.91,61.01,63.68,63.01,64.14,65.23,66,67.95,69.61,71.65,71.94,71.97,72.3,69.91,68.34,67.22,62.83,42.19
11,,,,,,,,,39.01,42.48,42.35,42.1,41.95,41.25,39.87,39.13,36.64,34.46,29.26,26.19,20.72,14.26,4.47,,,,,,,,,40.44,45.43,46.49,46.85,48.06,49.09,49.02,49.77,48.82,48.02,44.43,42.69,40.03,34.63,18.29,,,,,,,0,54.59,55.75,56.23,57.39,58.31,60.11,62.31,62.91,64.43,63.73,63.53,60.58,58.62,57.1,51.88,30.74,,,,,,0,57.37,61.6,61.14,62.48,63.66,64.51,66.3,68.34,70.29,70.82,70.66,71.33,68.95,67.53,66.36,62.28,41.83
12,,,,,,,,,33.91,39.95,40.33,40.63,40.55,40.04,38.65,38.33,35.85,33.91,28.83,25.8,20.39,14.15,4.39,,,,,,,,,35.31,42.8,44.08,44.91,46.42,47.46,47.82,48.66,47.89,47.11,43.73,42.1,39.7,34.28,18.1,,,,,,,,50.5,53.47,54.62,55.6,56.62,58.49,60.81,61.53,63.15,62.92,62.49,59.69,57.87,56.5,51.16,30.35,,,,,,,52.4,59.14,59.27,60.8,61.84,63.11,64.89,67.19,68.84,69.54,69.58,70.27,68.13,66.64,65.71,61.69,41.45
13,,,,,,,,,25.8,37.66,38.42,38.82,39.12,38.81,37.68,37.6,35.24,33.44,28.47,25.47,20.04,14.03,4.37,,,,,,,,,26.98,40.29,41.63,43.1,44.68,46.17,46.59,47.54,46.92,46.43,43.08,41.55,39.2,33.84,17.96,,,,,,,,44.92,51.39,53.05,53.77,55.03,56.88,59.45,60.4,61.82,61.81,61.52,58.63,57.11,55.65,50.72,30,,,,,,,42.48,56.49,57.56,59.32,60.42,61.77,63.55,65.93,67.46,68.45,68.52,69.1,67.2,65.81,65.06,61.07,41.07
14,,,,,,,,,0,34.9,36.45,37.02,37.76,37.73,36.76,36.88,34.56,32.82,27.94,25.14,19.79,13.96,4.35,,,,,,,,,0,37.66,39.51,41.14,43.06,44.72,45.23,46.43,45.93,45.48,42.39,41.05,38.77,33.41,17.77,,,,,,,,32.89,49.22,51.49,52.09,53.23,55.32,57.95,59.22,60.64,60.67,60.46,57.91,56.31,55.13,50.09,29.68,,,,,,,0,53.75,55.57,57.67,58.9,60.1,62.19,64.86,65.97,67.43,67.38,68.06,66.23,65.03,64.48,60.42,40.68
15,,,,,,,,,,32.1,34.21,35.18,36.17,36.56,35.81,36.22,33.94,32.25,27.44,24.81,19.46,13.84,4.3,,,,,,,,,,34.22,37.02,39.28,41.64,43.44,43.99,45.28,45.13,44.48,41.7,40.36,38.34,33.17,17.61,,,,,,,,0,47.02,49.89,50.64,51.55,53.73,56.43,58.01,59.21,59.6,59.36,57.08,55.55,54.56,49.55,29.4,,,,,,,,50.45,53.66,55.86,57.46,58.67,60.77,63.66,64.77,66.43,66.31,67.05,65.43,64.28,63.85,59.88,40.21
16,,,,,,,,,,28.98,31.98,33.74,34.67,35.31,34.85,35.46,33.36,31.69,26.99,24.49,19.19,13.73,4.28,,,,,,,,,,30.87,34.72,37.08,39.77,42.1,42.83,44.34,44.21,43.74,40.95,39.85,37.93,32.85,17.42,,,,,,,,,44.29,48.28,49.12,49.67,52.07,55.2,56.74,58.13,58.69,58.34,56.4,54.88,53.88,49.04,29.13,,,,,,,,46.42,51.84,54.28,55.61,57.43,59.58,62.44,63.55,65.37,65.47,66.05,64.54,63.56,63.15,59.28,39.73
17,,,,,,,,,,25.47,29.44,32.09,33.36,34.16,34.03,34.58,32.76,31.03,26.61,24.21,18.94,13.54,4.22,,,,,,,,,,27.08,31.97,35.07,38.22,40.72,41.82,43.2,43.3,42.74,40.33,39.15,37.47,32.41,17.24,,,,,,,,,41.49,46.62,47.58,48.49,50.48,53.71,55.56,56.86,57.64,57.45,55.54,54.22,53.26,48.56,28.77,,,,,,,,39.95,50.1,52.75,54.15,55.98,58.23,61.09,62.47,64.41,64.56,65.1,63.66,62.72,62.46,58.74,39.29
18,,,,,,,,,,20.95,26.85,30.06,31.97,32.85,33.18,33.84,32.2,30.38,26.14,23.86,18.66,13.43,4.19,,,,,,,,,,22.33,29.09,33.18,36.46,39.34,40.77,42.25,42.37,41.98,39.6,38.42,36.97,31.96,17.09,,,,,,,,,38.46,44.88,46.03,46.96,49.1,52.33,54.24,55.81,56.51,56.37,54.81,53.5,52.68,48.11,28.51,,,,,,,,19.77,48.32,51.29,52.6,54.47,56.83,59.95,61.42,63.54,63.65,64.2,62.93,61.96,61.73,58.12,38.92
19,,,,,,,,,,14.49,24.43,28.34,30.32,31.55,32.39,32.96,31.53,29.79,25.61,23.47,18.48,13.33,4.14,,,,,,,,,,15.51,26.25,31.25,34.73,37.77,39.7,41.28,41.45,41.03,39.11,37.78,36.47,31.52,16.92,,,,,,,,,34.61,43.1,44.44,45.69,47.75,50.93,52.97,54.77,55.43,55.34,53.99,52.71,52.07,47.62,28.24,,,,,,,,0,46.36,49.73,51.06,53.13,55.44,58.81,60.37,62.37,62.77,63.35,62.07,61.28,61.14,57.61,38.43
20,,,,,,,,,,0,21.24,26.29,28.94,30.53,31.54,32.09,30.81,29.18,25.18,23.13,18.22,13.18,4.12,,,,,,,,,,0,22.87,29.23,32.88,36.41,38.5,40.28,40.46,40.29,38.43,37.24,36.02,31.22,16.8,,,,,,,,,30.02,40.99,42.79,44.36,46.5,49.52,51.68,53.74,54.4,54.52,53.13,52.16,51.51,47.04,27.96,,,,,,,,,44.17,48.33,49.69,51.45,54.1,57.56,59.25,61.33,61.71,62.4,61.18,60.64,60.48,57.12,38.14
21,,,,,,,,,,,17.5,24.31,27.6,29.49,30.68,31.26,30.19,28.69,24.66,22.87,17.95,13.05,4.09,,,,,,,,,,,18.96,26.73,31.11,35.06,37.35,39.33,39.61,39.6,37.78,36.74,35.43,30.81,16.64,,,,,,,,,22.13,39.29,41.14,43.07,45.29,48.21,50.46,52.62,53.45,53.72,52.34,51.44,50.9,46.64,27.68,,,,,,,,,41.96,46.83,48.28,49.96,52.76,56.4,58.3,60.24,60.88,61.59,60.41,59.81,59.81,56.53,37.81
22,,,,,,,,,,,12.82,22.22,26.08,28.21,29.82,30.56,29.6,28.11,24.17,22.49,17.77,12.89,4.07,,,,,,,,,,,13.83,24.45,29.51,33.82,36.25,38.16,38.71,38.85,37.3,36.25,35,30.42,16.47,,,,,,,,,0,37.34,39.63,41.74,44.05,47.16,49.38,51.37,52.42,52.79,51.61,50.69,50.32,46.09,27.35,,,,,,,,,39.52,45.51,46.85,48.39,51.53,55.16,57.43,59.22,60.04,60.66,59.71,59.09,59.21,56.1,37.39
23,,,,,,,,,,,2.71,19.63,24.46,26.91,28.9,29.72,28.98,27.5,23.8,22.14,17.54,12.81,4,,,,,,,,,,,2.89,21.67,27.85,32.52,35.15,37.19,37.98,38.02,36.73,35.78,34.56,30.13,16.35,,,,,,,,,,35.44,37.87,40.33,42.95,45.92,48.13,50.34,51.51,51.93,51.03,50.08,49.65,45.62,27.05,,,,,,,,,36.99,44.06,45.35,47.15,50.25,54.1,56.39,58.14,59.11,59.79,59.05,58.4,58.61,55.46,37.01
24,,,,,,,,,,,,17.14,22.96,25.77,27.93,28.95,28.27,26.88,23.5,21.94,17.22,12.7,3.95,,,,,,,,,,,,18.95,26.12,31.05,34.06,36.33,37.16,37.31,36.07,35.31,34.1,29.74,16.09,,,,,,,,,,33.25,36.55,38.92,41.81,44.83,47.18,49.37,50.66,51.08,50.45,49.38,49.02,45.16,26.87,,,,,,,,,33.86,42.44,44.08,45.89,48.96,53.02,55.5,57.47,58.24,58.87,58.36,57.75,57.98,54.91,36.64
25,,,,,,,,,,,,14.3,21.65,24.68,27.04,28.21,27.66,26.26,23.18,21.59,17.02,12.5,3.91,,,,,,,,,,,,15.99,24.53,29.66,32.89,35.46,36.39,36.43,35.35,34.82,33.55,29.45,15.93,,,,,,,,,,30.88,34.78,37.38,40.61,43.66,46.18,48.49,49.61,50.14,49.64,48.76,48.33,44.83,26.58,,,,,,,,,30.18,40.77,42.58,44.73,47.76,51.82,54.43,56.61,57.54,58.05,57.56,57.16,57.51,54.36,36.3
26,,,,,,,,,,,,11.25,20.02,23.59,26.27,27.46,27.04,25.65,22.8,21.27,16.75,12.37,3.87,,,,,,,,,,,,12.28,22.43,28.17,31.93,34.36,35.58,35.75,34.7,34.32,33.06,29.15,15.83,,,,,,,,,,28.58,33.08,36.24,39.48,42.8,45.12,47.66,48.76,49.36,48.94,48.2,47.81,44.33,26.29,,,,,,,,,24.8,39.35,41.32,43.56,46.67,50.66,53.41,55.77,56.82,57.1,56.97,56.43,57.01,53.92,35.85
27,,,,,,,,,,,,6.83,18.34,22.56,25.53,26.4,26.46,25.17,22.5,20.94,16.55,12.2,3.82,,,,,,,,,,,,7.37,20.78,26.83,30.68,33.46,34.7,34.93,34.24,33.88,32.55,28.92,15.59,,,,,,,,,,26.01,31.28,34.77,38.34,41.89,44.21,46.69,48.05,48.4,48.22,47.49,47.29,43.92,26.02,,,,,,,,,15.33,37.95,39.99,42.24,45.54,49.53,52.45,54.74,55.87,56.38,56.23,55.68,56.38,53.42,35.56
28,,,,,,,,,,,,0,16.64,21.69,24.76,25.56,25.94,24.62,22.1,20.66,16.32,12.08,3.72,,,,,,,,,,,,0,18.82,25.57,29.63,32.51,33.99,34.12,33.59,33.48,32.14,28.56,15.53,,,,,,,,,,23.15,29.31,33.6,37.08,40.85,43.07,45.72,47.19,47.68,47.55,46.73,46.85,43.5,25.82,,,,,,,,,0,36.28,38.8,41.17,44.34,48.5,51.33,53.74,55.19,55.61,55.61,55.15,55.86,52.92,35.24
29,,,,,,,,,,,,,14.87,20.62,23.85,24.86,25.34,23.97,21.74,20.37,16.03,11.93,3.67,,,,,,,,,,,,,16.77,24.21,28.72,31.67,33.13,33.3,32.92,32.99,31.63,28.23,15.36,,,,,,,,,,19.43,27.46,32.21,35.88,39.64,42.04,44.67,46.31,46.85,46.88,46.23,46.31,42.96,25.55,,,,,,,,,,34.68,37.39,39.97,43.25,47.54,50.39,52.83,54.35,54.8,54.97,54.52,55.32,52.46,34.88
30,,,,,,,,,,,,,12.97,19.44,22.95,24.05,24.78,23.54,21.38,20.01,15.84,11.8,3.65,,,,,,,,,,,,,14.79,22.91,27.6,30.79,32.46,32.58,32.19,32.33,31.2,27.93,15.21,,,,,,,,,,14.68,25.64,30.9,34.66,38.65,41.09,43.82,45.53,46,46.19,45.7,45.77,42.55,25.26,,,,,,,,,,32.91,36.23,38.73,42.13,46.48,49.4,52.06,53.57,53.98,54.25,53.74,54.72,51.85,34.54
31,,,,,,,,,,,,,10.98,18.4,22.13,23.47,24.04,22.94,20.96,19.76,15.59,11.62,3.63,,,,,,,,,,,,,12.44,21.75,26.56,29.79,31.64,31.92,31.54,31.86,30.71,27.61,15.07,,,,,,,,,,5.14,23.48,29.28,33.52,37.78,40.16,42.92,44.82,45.17,45.5,45.1,45.26,42.09,24.97,,,,,,,,,,30.95,34.67,37.63,41,45.57,48.51,51,52.8,53.18,53.51,53.15,54.19,51.35,34.29
32,,,,,,,,,,,,,8.86,17.34,21.26,22.64,23.38,22.28,20.56,19.49,15.37,11.49,3.61,,,,,,,,,,,,,9.9,20.35,25.71,28.88,30.76,31.24,30.99,31.32,30.23,27.31,14.92,,,,,,,,,,0,21.18,27.91,32.3,36.78,39.35,42.06,44.07,44.5,44.79,44.58,44.81,41.52,24.74,,,,,,,,,,29.28,33.33,36.4,40.07,44.6,47.75,50.05,52.11,52.52,52.86,52.46,53.56,50.88,34.02
33,,,,,,,,,,,,,6.19,16.26,20.28,22.02,22.86,21.71,20.03,19.23,15.15,11.33,3.57,,,,,,,,,,,,,7.03,19.18,24.79,27.97,30.08,30.62,30.4,30.84,29.71,27.07,14.81,,,,,,,,,,,18.6,26.3,30.97,35.75,38.41,41.21,43.31,43.64,44.19,43.97,44.39,40.99,24.53,,,,,,,,,,27.25,32.02,35.25,39,43.63,46.77,49.22,51.21,51.93,52.38,51.83,53.17,50.45,33.67
34,,,,,,,,,,,,,3.23,15.32,19.43,21.29,22.16,21.16,19.64,18.87,14.93,11.19,3.51,,,,,,,,,,,,,3.54,17.93,23.72,26.96,29.23,29.78,29.86,30.42,29.28,26.72,14.67,,,,,,,,,,,15.54,24.83,29.94,34.68,37.4,40.24,42.5,42.89,43.46,43.42,43.92,40.51,24.31,,,,,,,,,,25.3,30.4,34.28,37.98,42.76,45.88,48.54,50.32,51.19,51.68,51.27,52.57,50.11,33.46
35,,,,,,,,,,,,,0,14.21,18.56,20.42,21.52,20.59,19.29,18.66,14.7,11.02,3.5,,,,,,,,,,,,,0,16.48,22.64,26.01,28.4,29.1,29.26,30.02,28.72,26.33,14.6,,,,,,,,,,,11.92,23.25,28.86,33.81,36.63,39.43,41.75,42.1,42.92,42.84,43.42,40.11,24.15,,,,,,,,,,23.08,28.91,33.37,36.91,41.78,45.1,47.74,49.42,50.33,51.13,50.73,51.96,49.71,33.14
36,,,,,,,,,,,,,,13.14,17.74,19.74,20.99,20,18.86,18.37,14.45,10.95,3.48,,,,,,,,,,,,,,15.35,21.6,25.07,27.59,28.33,28.74,29.68,28.19,25.98,14.39,,,,,,,,,,,5.59,21.46,27.78,32.62,35.84,38.65,40.91,41.41,42.33,42.36,42.92,39.73,23.94,,,,,,,,,,20.29,27.41,32.18,35.81,40.77,44.27,47.04,48.7,49.65,50.61,50.29,51.42,49.24,32.79
37,,,,,,,,,,,,,,11.94,17.09,19,20.38,19.49,18.47,18.11,14.24,10.81,3.43,,,,,,,,,,,,,,14.14,20.61,24.12,26.84,27.64,28.28,29.07,27.79,25.69,14.23,,,,,,,,,,,,19.7,26.62,31.62,34.97,38.04,39.94,40.75,41.83,41.8,42.32,39.33,23.71,,,,,,,,,,17.3,25.95,30.99,34.75,39.7,43.28,46.38,48.06,48.96,50.04,49.66,50.86,48.81,32.48
38,,,,,,,,,,,,,,10.77,16.25,18.31,19.79,19.01,18.14,17.71,14.05,10.69,3.41,,,,,,,,,,,,,,12.81,19.62,23.16,26.25,26.96,27.67,28.64,27.34,25.3,14.13,,,,,,,,,,,,17.99,25.29,30.84,34.27,37.27,39.19,40.08,41.06,41.31,41.91,38.98,23.53,,,,,,,,,,12.76,24.54,29.75,33.95,38.85,42.44,45.55,47.43,48.21,49.43,49.12,50.3,48.38,32.2
39,,,,,,,,,,,,,,9.42,15.48,17.72,19.18,18.58,17.85,17.43,13.84,10.62,3.37,,,,,,,,,,,,,,11.25,18.51,22.44,25.47,26.23,27.14,28.15,26.88,25.01,14.06,,,,,,,,,,,,16.02,24.12,29.94,33.52,36.55,38.51,39.44,40.53,40.83,41.4,38.55,23.38,,,,,,,,,,4.05,22.7,28.61,32.95,37.85,41.73,44.73,46.76,47.49,48.76,48.71,49.67,48.03,31.95
40,,,,,,,,,,,,,,8.3,14.63,17.13,18.58,18.02,17.51,17.15,13.63,10.47,3.36,,,,,,,,,,,,,,9.76,17.58,21.58,24.78,25.47,26.45,27.63,26.41,24.68,13.95,,,,,,,,,,,,13.81,23.04,28.97,32.84,35.93,37.91,38.69,39.98,40.26,40.92,38.1,23.21,,,,,,,,,,0,20.95,27.48,31.98,37.08,40.74,44.03,46.08,46.82,48.21,48.25,49.14,47.73,31.68
41,,,,,,,,,,,,,,7.08,13.89,16.49,18.02,17.57,17.22,16.89,13.44,10.32,3.32,,,,,,,,,,,,,,8.27,16.56,20.54,24.01,24.87,25.89,27.13,25.92,24.39,13.79,,,,,,,,,,,,11.54,21.96,27.92,32.14,35.4,37.03,38.02,39.37,39.66,40.42,37.66,22.98,,,,,,,,,,,18.91,26.18,30.92,36.09,39.81,43.04,45.35,46.25,47.65,47.67,48.63,47.24,31.32
42,,,,,,,,,,,,,,5.87,13,15.87,17.31,16.97,16.86,16.55,13.21,10.18,3.25,,,,,,,,,,,,,,7,15.62,19.76,23.31,24.14,25.33,26.65,25.56,24.14,13.69,,,,,,,,,,,,8.61,20.65,26.79,31.3,34.69,36.35,37.33,38.79,39.14,39.98,37.11,22.76,,,,,,,,,,,16.74,25.02,29.96,35.23,38.82,42.4,44.68,45.57,47.07,47.15,48.01,46.77,30.94
43,,,,,,,,,,,,,,4.56,12.35,15.36,16.89,16.55,16.51,16.33,13.07,10.1,3.25,,,,,,,,,,,,,,5.4,14.85,18.86,22.53,23.4,24.88,26.12,25.11,23.93,13.59,,,,,,,,,,,,4.67,19.45,25.84,30.62,33.91,35.73,36.67,38.25,38.65,39.5,36.76,22.55,,,,,,,,,,,14.33,23.67,29.02,34.31,37.97,41.61,44.19,45.01,46.45,46.53,47.67,46.31,30.65
44,,,,,,,,,,,,,,3.31,11.38,14.68,16.37,16.17,16.23,16.11,12.84,9.98,3.18,,,,,,,,,,,,,,3.84,13.91,18.05,21.9,22.82,24.35,25.68,24.61,23.63,13.41,,,,,,,,,,,,0,18.19,24.97,29.84,33.22,35.16,35.97,37.73,38.21,38.85,36.38,22.38,,,,,,,,,,,11.25,22.43,28.25,33.4,37.17,40.87,43.62,44.34,45.82,46.09,47.14,45.87,30.37
45,,,,,,,,,,,,,,1.88,10.6,14.09,15.86,15.66,15.94,15.89,12.64,9.9,3.13,,,,,,,,,,,,,,2.17,12.89,17.28,21.16,22.07,23.96,25.33,24.25,23.4,13.27,,,,,,,,,,,,,16.94,24.16,29.01,32.52,34.55,35.31,37.1,37.8,38.42,36.11,22.26,,,,,,,,,,,6.68,21.07,27.32,32.54,36.41,40.14,43.01,43.74,45.34,45.51,46.72,45.35,30.17
46,,,,,,,,,,,,,,0,9.81,13.57,15.52,15.19,15.65,15.58,12.52,9.81,3.08,,,,,,,,,,,,,,0,11.82,16.63,20.5,21.28,23.47,24.9,23.84,23.14,13.16,,,,,,,,,,,,,15.59,23.35,28.47,31.83,33.91,34.82,36.54,37.35,38,35.76,22.1,,,,,,,,,,,,19.63,26.31,31.56,35.62,39.45,42.26,43.17,44.72,45.01,46.28,44.9,29.92
47,,,,,,,,,,,,,,,8.91,12.91,15.11,14.79,15.44,15.25,12.27,9.67,3.04,,,,,,,,,,,,,,,11.03,16.01,19.68,20.68,23.02,24.45,23.33,22.75,13.05,,,,,,,,,,,,,14.28,22.64,27.84,31.14,33.31,34.15,35.98,36.96,37.47,35.42,21.92,,,,,,,,,,,,18.38,25.26,30.81,34.92,38.75,41.61,42.55,44.23,44.55,45.87,44.4,29.67
48,,,,,,,,,,,,,,,8.03,12.3,14.66,14.32,15.18,14.98,12.09,9.55,3,,,,,,,,,,,,,,,9.9,15.29,19,20.05,22.53,24.04,23.01,22.46,12.93,,,,,,,,,,,,,12.8,21.82,27.09,30.56,32.69,33.54,35.33,36.52,37.08,35.12,21.73,,,,,,,,,,,,16.78,24.31,30.1,34.26,38.09,40.98,41.87,43.76,44.15,45.39,43.94,29.48
49,,,,,,,,,,,,,,,7.29,11.59,14.22,13.83,14.91,14.74,11.86,9.48,2.98,,,,,,,,,,,,,,,8.71,14.53,18.32,19.23,22.04,23.63,22.64,22.16,12.84,,,,,,,,,,,,,11.42,20.99,26.39,29.93,32.04,32.85,34.79,35.99,36.56,34.77,21.55,,,,,,,,,,,,15.27,23.29,29.38,33.56,37.51,40.49,41.34,43.16,43.68,44.97,43.54,29.1
50,,,,,,,,,,,,,,,6.6,10.93,13.72,13.39,14.6,14.53,11.7,9.38,2.97,,,,,,,,,,,,,,,7.64,13.66,17.67,18.62,21.58,23.22,22.32,21.92,12.7,,,,,,,,,,,,,9.68,20.1,25.73,29.21,31.46,32.31,34.04,35.52,36.05,34.38,21.42,,,,,,,,,,,,13.61,22.58,28.5,32.85,36.76,39.87,40.74,42.58,43.2,44.7,43,28.91
51,,,,,,,,,,,,,,,5.8,10.27,13.18,12.9,14.35,14.34,11.49,9.22,2.93,,,,,,,,,,,,,,,6.85,12.85,17.05,18.13,21.15,22.85,21.93,21.58,12.57,,,,,,,,,,,,,8.13,19.23,25.04,28.58,30.91,31.67,33.5,35.07,35.59,34.06,21.23,,,,,,,,,,,,11.95,21.61,27.62,32.3,36.18,39.21,40.09,41.85,42.69,44.28,42.54,28.59
52,,,,,,,,,,,,,,,4.91,9.74,12.74,12.56,14.04,14.13,11.28,9.12,2.91,,,,,,,,,,,,,,,5.96,11.99,16.49,17.7,20.77,22.48,21.67,21.22,12.48,,,,,,,,,,,,,6.22,18.4,24.36,27.87,30.38,31.18,33.04,34.62,34.99,33.8,20.95,,,,,,,,,,,,9.92,20.57,26.77,31.69,35.61,38.49,39.6,41.37,42.34,43.81,42.2,28.26
53,,,,,,,,,,,,,,,4.07,9.14,12.15,12.17,13.68,13.85,11.11,9.01,2.86,,,,,,,,,,,,,,,4.8,11.23,15.91,17.06,20.21,22.05,21.29,20.87,12.31,,,,,,,,,,,,,4.14,17.57,23.56,27.07,29.84,30.55,32.63,34.27,34.52,33.4,20.77,,,,,,,,,,,,7.54,19.63,26.01,30.92,34.97,37.74,38.96,40.89,41.87,43.36,41.93,27.99
54,,,,,,,,,,,,,,,3.11,8.47,11.63,11.74,13.3,13.65,10.91,8.87,2.83,,,,,,,,,,,,,,,3.85,10.61,15.14,16.37,19.67,21.7,20.94,20.57,12.2,,,,,,,,,,,,,1.41,16.68,22.95,26.4,29.24,29.98,32.02,33.76,34.17,33.12,20.55,,,,,,,,,,,,4.38,18.62,25.14,30.34,34.37,36.99,38.24,40.43,41.47,42.89,41.6,27.75
55,,,,,,,,,,,,,,,2.29,7.78,11.22,11.38,13.02,13.45,10.68,8.79,2.8,,,,,,,,,,,,,,,2.71,9.74,14.57,15.88,19.26,21.35,20.5,20.36,12.09,,,,,,,,,,,,,0,15.98,22.24,25.66,28.76,29.37,31.54,33.34,33.74,32.8,20.35,,,,,,,,,,,,0,17.69,24.54,29.68,33.65,36.38,37.72,40.09,41.09,42.5,41.13,27.46
56,,,,,,,,,,,,,,,1.48,7.23,10.69,11.03,12.69,13.25,10.56,8.73,2.8,,,,,,,,,,,,,,,1.73,9.08,13.98,15.18,18.79,20.89,20.31,20.06,11.98,,,,,,,,,,,,,,15.2,21.42,25.05,28.13,28.99,30.99,32.93,33.35,32.46,20.21,,,,,,,,,,,,,16.74,23.85,29.08,33.04,35.85,37.02,39.57,40.7,42.15,40.69,27.26
57,,,,,,,,,,,,,,,0.23,6.57,10.27,10.7,12.31,13.02,10.41,8.61,2.73,,,,,,,,,,,,,,,0.25,8.31,13.36,14.57,18.25,20.46,19.9,19.78,11.79,,,,,,,,,,,,,,14.23,20.83,24.41,27.63,28.42,30.55,32.45,32.94,32.15,20.01,,,,,,,,,,,,,15.6,23.16,28.43,32.22,35.25,36.45,39.05,40.2,41.69,40.31,27.04
58,,,,,,,,,,,,,,,0,5.93,9.82,10.28,12.02,12.72,10.22,8.54,2.71,,,,,,,,,,,,,,,,7.52,12.82,13.98,17.84,20.2,19.6,19.55,11.71,,,,,,,,,,,,,,13.52,20.02,23.72,27.14,27.87,30.06,32.03,32.45,31.8,19.81,,,,,,,,,,,,,14.58,22.55,27.84,31.67,34.66,35.78,38.6,39.62,41.21,39.85,26.85
59,,,,,,,,,,,,,,,,5.35,9.35,9.88,11.76,12.47,10,8.45,2.68,,,,,,,,,,,,,,,,6.64,12.17,13.43,17.39,19.92,19.3,19.35,11.66,,,,,,,,,,,,,,12.56,19.33,23.22,26.72,27.4,29.51,31.58,32.12,31.45,19.63,,,,,,,,,,,,,13.51,21.9,27.22,31.17,34.1,35.09,38.09,39.2,40.72,39.52,26.57
60,,,,,,,,,,,,,,,,4.81,8.88,9.51,11.42,12.3,9.91,8.37,2.65,,,,,,,,,,,,,,,,5.9,11.67,13.05,16.97,19.6,18.95,19.12,11.6,,,,,,,,,,,,,,11.8,18.58,22.67,26.23,26.86,28.9,31.2,31.68,31.18,19.39,,,,,,,,,,,,,12.46,21.28,26.64,30.53,33.59,34.53,37.72,38.84,40.31,38.98,26.35
61,,,,,,,,,,,,,,,,4.14,8.45,9.13,11.1,12.03,9.76,8.27,2.63,,,,,,,,,,,,,,,,5.1,11,12.52,16.68,19.16,18.62,18.95,11.51,,,,,,,,,,,,,,10.84,18.08,21.99,25.76,26.5,28.37,30.81,31.23,30.87,19.27,,,,,,,,,,,,,11.31,20.48,26.08,29.96,33.02,34.09,37.18,38.44,39.95,38.74,26.1
62,,,,,,,,,,,,,,,,3.49,7.9,8.83,10.86,11.78,9.63,8.22,2.61,,,,,,,,,,,,,,,,4.39,10.52,12.11,16.33,18.68,18.32,18.69,11.38,,,,,,,,,,,,,,9.75,17.42,21.34,25.24,25.92,27.94,30.48,30.84,30.61,19.05,,,,,,,,,,,,,10.05,19.79,25.53,29.27,32.44,33.57,36.75,38,39.51,38.35,25.75
63,,,,,,,,,,,,,,,,2.92,7.47,8.47,10.6,11.59,9.49,8.12,2.61,,,,,,,,,,,,,,,,3.53,9.85,11.71,15.99,18.19,18.02,18.45,11.31,,,,,,,,,,,,,,8.86,16.87,20.7,24.72,25.51,27.54,29.97,30.44,30.3,18.91,,,,,,,,,,,,,8.96,19.16,24.94,28.7,32.06,33.04,36.27,37.5,39.11,38.11,25.5
64,,,,,,,,,,,,,,,,2.37,7.09,8.13,10.34,11.36,9.37,7.99,2.6,,,,,,,,,,,,,,,,2.94,9.31,11.2,15.63,17.9,17.66,18.16,11.26,,,,,,,,,,,,,,8.07,16.22,20.07,24.07,24.96,27.01,29.57,30.11,30.03,18.74,,,,,,,,,,,,,7.61,18.45,24.49,28.11,31.38,32.51,35.81,37.14,38.74,37.81,25.22
65,,,,,,,,,,,,,,,,1.89,6.75,7.77,10.1,11.21,9.17,7.91,2.58,,,,,,,,,,,,,,,,2.31,8.77,10.79,15.27,17.58,17.43,17.95,11.18,,,,,,,,,,,,,,7.19,15.51,19.55,23.57,24.51,26.56,29.03,29.73,29.64,18.61,,,,,,,,,,,,,6.11,17.82,23.77,27.44,30.85,32.01,35.35,36.76,38.41,37.57,25.02
66,,,,,,,,,,,,,,,,1.43,6.4,7.33,9.85,11.02,9.03,7.85,2.57,,,,,,,,,,,,,,,,1.67,8.29,10.2,14.82,17.28,17.15,17.7,11.07,,,,,,,,,,,,,,6.28,15.05,19.04,23.01,24.02,26.22,28.59,29.33,29.3,18.39,,,,,,,,,,,,,4.58,17.1,23.27,26.85,30.47,31.57,34.92,36.36,37.91,37.27,24.71
67,,,,,,,,,,,,,,,,0.89,6,6.95,9.61,10.78,8.91,7.76,2.53,,,,,,,,,,,,,,,,1.07,7.64,9.85,14.43,16.91,16.91,17.44,11.01,,,,,,,,,,,,,,5.25,14.32,18.38,22.54,23.41,25.88,28.25,28.91,29,18.21,,,,,,,,,,,,,2.96,16.49,22.62,26.22,29.84,31,34.46,36,37.52,36.91,24.54
68,,,,,,,,,,,,,,,,0.2,5.46,6.61,9.4,10.63,8.76,7.68,2.51,,,,,,,,,,,,,,,,0.23,7.11,9.38,13.98,16.57,16.58,17.22,10.94,,,,,,,,,,,,,,4.34,13.64,17.84,22,22.99,25.55,27.92,28.51,28.62,18.06,,,,,,,,,,,,,0,15.84,22.06,25.63,29.34,30.57,33.88,35.62,37.07,36.58,24.32
69,,,,,,,,,,,,,,,,0,5.12,6.16,9.16,10.4,8.6,7.6,2.5,,,,,,,,,,,,,,,,0,6.58,8.79,13.68,16.23,16.27,16.96,10.84,,,,,,,,,,,,,,3.4,13.03,17.37,21.53,22.43,25.08,27.4,27.98,28.26,17.94,,,,,,,,,,,,,,15.25,21.4,25.07,28.83,30.04,33.38,35.13,36.7,36.3,24.07
70,,,,,,,,,,,,,,,,,4.69,5.93,8.93,10.23,8.44,7.55,2.49,,,,,,,,,,,,,,,,,6.12,8.21,13.23,15.89,15.95,16.74,10.76,,,,,,,,,,,,,,2.37,12.41,16.92,20.92,21.88,24.65,26.94,27.71,27.97,17.81,,,,,,,,,,,,,,14.58,20.84,24.48,28.33,29.6,32.86,34.79,36.38,35.81,23.84
71,,,,,,,,,,,,,,,,,4.31,5.68,8.61,10.1,8.32,7.49,2.48,,,,,,,,,,,,,,,,,5.66,7.9,12.82,15.57,15.7,16.47,10.67,,,,,,,,,,,,,,1.24,11.75,16.5,20.43,21.4,24.41,26.56,27.37,27.79,17.62,,,,,,,,,,,,,,13.9,20.18,24.01,27.82,29.18,32.39,34.31,35.94,35.41,23.6
72,,,,,,,,,,,,,,,,,4.02,5.38,8.23,9.91,8.13,7.39,2.47,,,,,,,,,,,,,,,,,5.06,7.4,12.45,15.26,15.45,16.24,10.58,,,,,,,,,,,,,,0,11.13,15.97,19.86,20.87,24.1,26.24,27.06,27.51,17.46,,,,,,,,,,,,,,13.22,19.61,23.46,27.39,28.63,31.83,33.87,35.4,35.15,23.43
73,,,,,,,,,,,,,,,,,3.74,5.06,8,9.74,7.98,7.32,2.46,,,,,,,,,,,,,,,,,4.57,6.99,12.06,14.94,15.15,16.04,10.45,,,,,,,,,,,,,,,10.58,15.45,19.3,20.61,23.76,25.85,26.76,27.16,17.28,,,,,,,,,,,,,,12.44,19.07,23.02,27,28.22,31.32,33.56,34.96,34.75,23.26
74,,,,,,,,,,,,,,,,,3.45,4.74,7.78,9.68,7.84,7.2,2.45,,,,,,,,,,,,,,,,,4.22,6.54,11.78,14.68,14.81,15.78,10.41,,,,,,,,,,,,,,,9.89,15,18.79,20.28,23.38,25.53,26.42,26.89,17.11,,,,,,,,,,,,,,11.87,18.55,22.49,26.44,27.58,30.92,33.18,34.55,34.43,23.07
75,,,,,,,,,,,,,,,,,3.18,4.48,7.52,9.42,7.76,7.15,2.41,,,,,,,,,,,,,,,,,3.88,6.06,11.51,14.35,14.52,15.54,10.34,,,,,,,,,,,,,,,9.18,14.51,18.27,19.77,22.99,25.16,26.03,26.63,16.99,,,,,,,,,,,,,,11.27,18,21.99,26.04,27.09,30.53,32.81,34.28,34.13,22.87
76,,,,,,,,,,,,,,,,,2.85,4.19,7.28,9.28,7.66,7.09,2.38,,,,,,,,,,,,,,,,,3.5,5.53,11.18,14.05,14.23,15.33,10.26,,,,,,,,,,,,,,,8.51,14,17.86,19.3,22.69,24.72,25.75,26.38,16.83,,,,,,,,,,,,,,10.39,17.52,21.49,25.52,26.68,30.08,32.6,34.01,33.81,22.72
77,,,,,,,,,,,,,,,,,2.63,3.94,7.12,9.06,7.53,7.03,2.36,,,,,,,,,,,,,,,,,3.09,5.25,10.76,13.66,13.89,15.14,10.21,,,,,,,,,,,,,,,7.81,13.54,17.56,18.7,22.27,24.39,25.46,26.13,16.68,,,,,,,,,,,,,,9.6,17.11,20.87,25.08,26.14,29.64,32.2,33.61,33.55,22.58
78,,,,,,,,,,,,,,,,,2.27,3.71,6.87,8.87,7.41,6.96,2.35,,,,,,,,,,,,,,,,,2.77,4.96,10.36,13.42,13.67,14.9,10.17,,,,,,,,,,,,,,,7.31,13.06,17.12,18.24,21.99,24.03,25.06,25.83,16.57,,,,,,,,,,,,,,8.89,16.56,20.43,24.63,25.69,29.31,31.78,33.25,33.21,22.36
79,,,,,,,,,,,,,,,,,1.84,3.55,6.57,8.72,7.3,6.86,2.31,,,,,,,,,,,,,,,,,2.35,4.62,9.99,13.17,13.45,14.75,10.02,,,,,,,,,,,,,,,6.79,12.52,16.71,17.89,21.61,23.69,24.73,25.5,16.4,,,,,,,,,,,,,,8.26,16.01,19.95,24.17,25.16,28.95,31.49,32.83,32.95,22.21
80,,,,,,,,,,,,,,,,,1.48,3.38,6.28,8.54,7.2,6.74,2.28,,,,,,,,,,,,,,,,,1.86,4.38,9.63,12.91,13.17,14.52,9.96,,,,,,,,,,,,,,,6.25,11.93,16.23,17.44,21.21,23.39,24.35,25.16,16.27,,,,,,,,,,,,,,7.57,15.52,19.48,23.73,24.71,28.58,31.17,32.47,32.74,22.01
81,,,,,,,,,,,,,,,,,1.19,3.11,6.09,8.4,7.07,6.72,2.26,,,,,,,,,,,,,,,,,1.44,3.97,9.29,12.65,12.85,14.32,9.87,,,,,,,,,,,,,,,5.58,11.47,15.88,16.98,20.82,23.11,24.03,24.9,16.09,,,,,,,,,,,,,,6.88,15.07,18.95,23.2,24.42,28.2,30.82,32.12,32.47,21.84
82,,,,,,,,,,,,,,,,,0.91,2.91,5.82,8.29,6.93,6.65,2.22,,,,,,,,,,,,,,,,,1.06,3.63,8.89,12.35,12.59,14.15,9.75,,,,,,,,,,,,,,,4.89,10.85,15.45,16.67,20.52,22.9,23.66,24.67,15.94,,,,,,,,,,,,,,6.3,14.48,18.52,22.74,23.91,27.72,30.52,31.75,32.17,21.67
83,,,,,,,,,,,,,,,,,0.59,2.62,5.66,8.11,6.82,6.64,2.18,,,,,,,,,,,,,,,,,0.71,3.28,8.5,12.03,12.36,13.99,9.63,,,,,,,,,,,,,,,4.31,10.41,15.08,16.17,20.17,22.58,23.25,24.36,15.75,,,,,,,,,,,,,,5.47,13.95,18.06,22.27,23.52,27.22,30.05,31.41,31.88,21.49
84,,,,,,,,,,,,,,,,,0.24,2.41,5.44,7.95,6.71,6.53,2.15,,,,,,,,,,,,,,,,,0.28,2.94,8.28,11.76,12.22,13.72,9.53,,,,,,,,,,,,,,,3.69,10.05,14.7,15.84,19.81,22.26,22.91,24.07,15.66,,,,,,,,,,,,,,4.83,13.43,17.58,21.85,23.02,26.91,29.73,31.12,31.68,21.28
85,,,,,,,,,,,,,,,,,0,2.21,5.23,7.72,6.61,6.49,2.14,,,,,,,,,,,,,,,,,,2.65,8.05,11.54,11.98,13.55,9.41,,,,,,,,,,,,,,,2.99,9.51,14.4,15.38,19.53,21.99,22.65,23.75,15.47,,,,,,,,,,,,,,4.14,12.98,17.26,21.35,22.54,26.48,29.34,30.79,31.36,21.06
86,,,,,,,,,,,,,,,,,,2,5.08,7.56,6.47,6.44,2.12,,,,,,,,,,,,,,,,,,2.42,7.71,11.36,11.7,13.39,9.35,,,,,,,,,,,,,,,2.3,9.06,13.98,15.03,19.25,21.68,22.3,23.53,15.32,,,,,,,,,,,,,,3.4,12.52,16.89,20.89,22.04,26.12,29.07,30.55,31.1,20.94
87,,,,,,,,,,,,,,,,,,1.82,4.91,7.4,6.33,6.34,2.06,,,,,,,,,,,,,,,,,,2.25,7.41,11.15,11.48,13.18,9.32,,,,,,,,,,,,,,,1.8,8.54,13.56,14.58,18.74,21.42,22.1,23.32,15.11,,,,,,,,,,,,,,2.63,12.02,16.52,20.52,21.71,25.77,28.62,30.22,30.81,20.78
88,,,,,,,,,,,,,,,,,,1.62,4.73,7.26,6.18,6.28,2.02,,,,,,,,,,,,,,,,,,2.02,7.16,10.97,11.28,13.01,9.25,,,,,,,,,,,,,,,1.03,8,13.14,14.23,18.43,21.19,21.73,23.07,15.03,,,,,,,,,,,,,,1.86,11.44,15.99,20.08,21.36,25.42,28.24,29.91,30.62,20.6
89,,,,,,,,,,,,,,,,,,1.5,4.57,7.18,6.09,6.17,1.97,,,,,,,,,,,,,,,,,,1.75,6.88,10.72,10.98,12.86,9.23,,,,,,,,,,,,,,,0.1,7.53,12.7,13.9,18.06,20.88,21.46,22.81,14.87,,,,,,,,,,,,,,1.02,10.98,15.66,19.67,20.92,25,27.92,29.44,30.21,20.45
90,,,,,,,,,,,,,,,,,,1.33,4.35,7.03,5.98,6.03,1.94,,,,,,,,,,,,,,,,,,1.56,6.61,10.44,10.75,12.67,9.14,,,,,,,,,,,,,,,,7.06,12.25,13.58,17.71,20.61,21.19,22.48,14.79,,,,,,,,,,,,,,0,10.52,15.26,19.15,20.46,24.62,27.57,29.11,29.93,20.28
91,,,,,,,,,,,,,,,,,,1.09,4.2,6.92,5.91,5.95,1.9,,,,,,,,,,,,,,,,,,1.33,6.32,10.11,10.52,12.49,9.06,,,,,,,,,,,,,,,,6.57,11.84,13.2,17.43,20.21,20.93,22.24,14.66,,,,,,,,,,,,,,,10.03,14.87,18.79,20.07,24.22,27.2,28.76,29.65,20.03
92,,,,,,,,,,,,,,,,,,0.91,4.02,6.81,5.77,5.86,1.86,,,,,,,,,,,,,,,,,,1.1,6.04,9.82,10.28,12.3,9.05,,,,,,,,,,,,,,,,6.06,11.48,12.83,17.19,19.98,20.7,22.05,14.55,,,,,,,,,,,,,,,9.47,14.43,18.37,19.71,23.93,26.93,28.43,29.33,19.85
93,,,,,,,,,,,,,,,,,,0.74,3.91,6.62,5.67,5.8,1.86,,,,,,,,,,,,,,,,,,0.86,5.75,9.61,10.09,12.11,8.94,,,,,,,,,,,,,,,,5.58,11.1,12.43,16.9,19.76,20.38,21.8,14.39,,,,,,,,,,,,,,,8.92,14.07,17.89,19.43,23.57,26.48,28.12,28.99,19.64
94,,,,,,,,,,,,,,,,,,0.48,3.78,6.49,5.58,5.73,1.86,,,,,,,,,,,,,,,,,,0.56,5.43,9.44,9.87,11.96,8.88,,,,,,,,,,,,,,,,5.17,10.71,12.14,16.61,19.5,20.05,21.58,14.28,,,,,,,,,,,,,,,8.38,13.73,17.57,19.03,23.22,26.1,27.74,28.68,19.49
95,,,,,,,,,,,,,,,,,,0.24,3.6,6.35,5.46,5.67,1.86,,,,,,,,,,,,,,,,,,0.27,5.2,9.19,9.71,11.81,8.81,,,,,,,,,,,,,,,,4.68,10.3,11.81,16.42,19.17,19.76,21.29,14.2,,,,,,,,,,,,,,,7.89,13.37,17.23,18.58,23.02,25.78,27.51,28.45,19.37
96,,,,,,,,,,,,,,,,,,0.07,3.45,6.22,5.36,5.64,1.83,,,,,,,,,,,,,,,,,,0.07,4.92,9.02,9.51,11.57,8.76,,,,,,,,,,,,,,,,4.26,9.99,11.49,16.11,18.85,19.5,21.13,14.03,,,,,,,,,,,,,,,7.49,12.96,16.83,18.17,22.68,25.48,27.25,28.15,19.24
97,,,,,,,,,,,,,,,,,,0,3.3,6.09,5.23,5.51,1.82,,,,,,,,,,,,,,,,,,,4.75,8.74,9.3,11.38,8.7,,,,,,,,,,,,,,,,3.78,9.59,11.22,15.94,18.57,19.28,20.96,13.94,,,,,,,,,,,,,,,7.04,12.54,16.44,17.68,22.4,25.2,27.05,28,19.06
98,,,,,,,,,,,,,,,,,,,3.14,5.93,5.18,5.42,1.81,,,,,,,,,,,,,,,,,,,4.51,8.55,9.13,11.23,8.66,,,,,,,,,,,,,,,,3.29,9.32,10.89,15.66,18.31,18.97,20.77,13.85,,,,,,,,,,,,,,,6.72,12.11,16.17,17.33,21.98,24.9,26.73,27.77,18.9
99,,,,,,,,,,,,,,,,,,,2.95,5.79,5.06,5.4,1.8,,,,,,,,,,,,,,,,,,,4.27,8.35,8.95,11.13,8.57,,,,,,,,,,,,,,,,2.9,8.9,10.66,15.34,18.02,18.7,20.57,13.71,,,,,,,,,,,,,,,6.25,11.58,15.86,16.94,21.58,24.58,26.43,27.52,18.69
100,,,,,,,,,,,,,,,,,,,2.84,5.64,5.03,5.37,1.79,,,,,,,,,,,,,,,,,,,4.08,8.19,8.81,10.99,8.51,,,,,,,,,,,,,,,,2.49,8.53,10.24,15.11,17.81,18.48,20.31,13.64,,,,,,,,,,,,,,,5.72,11.25,15.62,16.69,21.26,24.35,26.13,27.26,18.56
101,,,,,,,,,,,,,,,,,,,2.72,5.52,4.94,5.3,1.77,,,,,,,,,,,,,,,,,,,3.92,7.96,8.61,10.79,8.45,,,,,,,,,,,,,,,,2.12,8.08,9.9,14.93,17.61,18.12,20.04,13.52,,,,,,,,,,,,,,,5.21,10.81,15.28,16.4,20.95,24.02,25.8,26.96,18.42
102,,,,,,,,,,,,,,,,,,,2.61,5.4,4.83,5.23,1.75,,,,,,,,,,,,,,,,,,,3.78,7.72,8.48,10.71,8.38,,,,,,,,,,,,,,,,1.74,7.64,9.63,14.68,17.38,17.84,19.86,13.41,,,,,,,,,,,,,,,4.78,10.39,14.95,16.1,20.7,23.75,25.54,26.74,18.31
103,,,,,,,,,,,,,,,,,,,2.44,5.27,4.76,5.2,1.73,,,,,,,,,,,,,,,,,,,3.57,7.48,8.31,10.49,8.34,,,,,,,,,,,,,,,,1.39,7.31,9.35,14.37,17.12,17.58,19.64,13.3,,,,,,,,,,,,,,,4.3,10.04,14.64,15.77,20.37,23.58,25.26,26.48,18.21
104,,,,,,,,,,,,,,,,,,,2.31,5.09,4.71,5.16,1.68,,,,,,,,,,,,,,,,,,,3.34,7.3,8.22,10.33,8.24,,,,,,,,,,,,,,,,1.05,7.06,9.1,14,16.88,17.36,19.46,13.17,,,,,,,,,,,,,,,3.8,9.75,14.4,15.41,19.92,23.21,24.97,26.34,18.04
105,,,,,,,,,,,,,,,,,,,2.13,5.05,4.65,5.09,1.66,,,,,,,,,,,,,,,,,,,3.08,7.12,8.02,10.17,8.2,,,,,,,,,,,,,,,,0.57,6.81,8.75,13.78,16.58,17.14,19.27,13.03,,,,,,,,,,,,,,,3.21,9.4,14.08,15.02,19.69,22.88,24.72,26.09,17.88
106,,,,,,,,,,,,,,,,,,,2.03,4.96,4.53,5.01,1.62,,,,,,,,,,,,,,,,,,,2.96,6.98,7.79,10.07,8.13,,,,,,,,,,,,,,,,0.03,6.53,8.44,13.5,16.32,16.87,19.15,12.96,,,,,,,,,,,,,,,2.69,8.95,13.74,14.75,19.29,22.6,24.38,25.83,17.72
107,,,,,,,,,,,,,,,,,,,1.87,4.83,4.46,4.97,1.59,,,,,,,,,,,,,,,,,,,2.79,6.85,7.57,9.95,8.04,,,,,,,,,,,,,,,,0,6.16,8.19,13.24,16.02,16.57,18.96,12.9,,,,,,,,,,,,,,,2.3,8.5,13.38,14.49,19.01,22.31,24.08,25.57,17.61
108,,,,,,,,,,,,,,,,,,,1.76,4.72,4.35,4.91,1.56,,,,,,,,,,,,,,,,,,,2.57,6.63,7.36,9.83,7.96,,,,,,,,,,,,,,,,,5.85,7.86,13.03,15.72,16.26,18.71,12.75,,,,,,,,,,,,,,,1.92,8.04,13.04,14.2,18.63,22.03,23.79,25.37,17.43
109,,,,,,,,,,,,,,,,,,,1.67,4.58,4.32,4.86,1.56,,,,,,,,,,,,,,,,,,,2.34,6.45,7.13,9.66,7.92,,,,,,,,,,,,,,,,,5.54,7.6,12.77,15.5,16.01,18.52,12.65,,,,,,,,,,,,,,,1.39,7.71,12.7,13.91,18.39,21.76,23.63,25.14,17.32
110,,,,,,,,,,,,,,,,,,,1.57,4.5,4.26,4.83,1.55,,,,,,,,,,,,,,,,,,,2.17,6.17,6.98,9.54,7.83,,,,,,,,,,,,,,,,,5.2,7.26,12.45,15.23,15.78,18.36,12.55,,,,,,,,,,,,,,,0.77,7.38,12.22,13.56,18.08,21.46,23.33,24.99,17.26
111,,,,,,,,,,,,,,,,,,,1.45,4.41,4.21,4.77,1.51,,,,,,,,,,,,,,,,,,,2.03,5.94,6.84,9.4,7.77,,,,,,,,,,,,,,,,,4.8,6.96,12.2,15.06,15.63,18.17,12.46,,,,,,,,,,,,,,,0.08,7.04,11.95,13.25,17.81,21.26,23.04,24.72,17.14
112,,,,,,,,,,,,,,,,,,,1.33,4.3,4.1,4.74,1.51,,,,,,,,,,,,,,,,,,,1.86,5.84,6.64,9.23,7.69,,,,,,,,,,,,,,,,,4.53,6.67,11.93,14.79,15.38,18.03,12.35,,,,,,,,,,,,,,,,6.59,11.65,12.88,17.57,20.93,22.82,24.52,17.01
113,,,,,,,,,,,,,,,,,,,1.27,4.18,3.98,4.68,1.48,,,,,,,,,,,,,,,,,,,1.7,5.69,6.46,9.11,7.64,,,,,,,,,,,,,,,,,4.27,6.32,11.67,14.52,15.18,17.87,12.23,,,,,,,,,,,,,,,,6.24,11.34,12.59,17.3,20.65,22.55,24.22,16.91
114,,,,,,,,,,,,,,,,,,,1.15,4.06,3.92,4.65,1.47,,,,,,,,,,,,,,,,,,,1.51,5.55,6.25,8.97,7.6,,,,,,,,,,,,,,,,,4.09,6,11.46,14.33,14.95,17.71,12.16,,,,,,,,,,,,,,,,5.84,11.06,12.28,17.05,20.41,22.26,24.02,16.7
115,,,,,,,,,,,,,,,,,,,1.09,3.98,3.89,4.62,1.45,,,,,,,,,,,,,,,,,,,1.43,5.34,6.14,8.82,7.54,,,,,,,,,,,,,,,,,3.85,5.72,11.14,14.13,14.71,17.45,12.08,,,,,,,,,,,,,,,,5.52,10.78,12.09,16.74,20.17,21.96,23.76,16.59
116,,,,,,,,,,,,,,,,,,,0.99,3.86,3.86,4.58,1.43,,,,,,,,,,,,,,,,,,,1.33,5.16,6.01,8.66,7.44,,,,,,,,,,,,,,,,,3.58,5.53,10.82,13.95,14.55,17.2,12,,,,,,,,,,,,,,,,5.18,10.41,11.77,16.6,19.96,21.68,23.54,16.51
117,,,,,,,,,,,,,,,,,,,0.94,3.79,3.82,4.51,1.42,,,,,,,,,,,,,,,,,,,1.21,5.01,5.85,8.54,7.35,,,,,,,,,,,,,,,,,3.37,5.28,10.6,13.69,14.38,17.02,11.93,,,,,,,,,,,,,,,,4.83,10.07,11.52,16.25,19.66,21.44,23.28,16.35
118,,,,,,,,,,,,,,,,,,,0.89,3.66,3.74,4.47,1.41,,,,,,,,,,,,,,,,,,,1.13,4.84,5.68,8.4,7.26,,,,,,,,,,,,,,,,,3.19,5.11,10.37,13.48,14.22,16.77,11.87,,,,,,,,,,,,,,,,4.44,9.79,11.22,16.06,19.43,21.19,23.07,16.18
119,,,,,,,,,,,,,,,,,,,0.78,3.56,3.68,4.46,1.38,,,,,,,,,,,,,,,,,,,1.01,4.68,5.51,8.28,7.18,,,,,,,,,,,,,,,,,2.93,4.9,10.19,13.33,14.03,16.55,11.76,,,,,,,,,,,,,,,,4.12,9.55,11.02,15.86,19.24,20.85,22.86,16.06
120,,,,,,,,,,,,,,,,,,,0.65,3.39,3.65,4.41,1.36,,,,,,,,,,,,,,,,,,,0.93,4.56,5.39,8.2,7.12,,,,,,,,,,,,,,,,,2.72,4.63,9.97,13.03,13.82,16.33,11.65,,,,,,,,,,,,,,,,3.78,9.26,10.81,15.69,18.98,20.45,22.68,15.93
121,,,,,,,,,,,,,,,,,,,0.59,3.28,3.58,4.34,1.36,,,,,,,,,,,,,,,,,,,0.81,4.44,5.32,8.09,7.05,,,,,,,,,,,,,,,,,2.49,4.44,9.75,12.85,13.58,16.24,11.56,,,,,,,,,,,,,,,,3.38,8.98,10.5,15.44,18.65,20.17,22.45,15.83
122,,,,,,,,,,,,,,,,,,,0.46,3.21,3.53,4.3,1.36,,,,,,,,,,,,,,,,,,,0.7,4.27,5.21,8,6.99,,,,,,,,,,,,,,,,,2.2,4.23,9.48,12.7,13.4,16.06,11.52,,,,,,,,,,,,,,,,3,8.67,10.16,15.2,18.42,19.84,22.21,15.74
123,,,,,,,,,,,,,,,,,,,0.42,3.15,3.51,4.29,1.34,,,,,,,,,,,,,,,,,,,0.54,4.13,5.14,7.84,6.91,,,,,,,,,,,,,,,,,1.89,4.03,9.26,12.57,13.2,15.78,11.44,,,,,,,,,,,,,,,,2.76,8.35,10.01,15,18.26,19.52,22,15.63
124,,,,,,,,,,,,,,,,,,,0.34,3.01,3.48,4.24,1.33,,,,,,,,,,,,,,,,,,,0.44,4.08,5.04,7.73,6.87,,,,,,,,,,,,,,,,,1.64,3.76,8.94,12.37,13.01,15.68,11.39,,,,,,,,,,,,,,,,2.44,8.01,9.69,14.81,17.97,19.29,21.82,15.52
125,,,,,,,,,,,,,,,,,,,0.29,2.94,3.4,4.21,1.31,,,,,,,,,,,,,,,,,,,0.38,3.94,4.91,7.58,6.77,,,,,,,,,,,,,,,,,1.34,3.61,8.76,12.22,12.81,15.47,11.35,,,,,,,,,,,,,,,,2.15,7.6,9.48,14.57,17.69,19.12,21.68,15.35
126,,,,,,,,,,,,,,,,,,,0.23,2.86,3.34,4.15,1.27,,,,,,,,,,,,,,,,,,,0.3,3.79,4.81,7.45,6.72,,,,,,,,,,,,,,,,,1.19,3.45,8.58,12.05,12.64,15.3,11.31,,,,,,,,,,,,,,,,1.87,7.39,9.29,14.4,17.43,18.92,21.5,15.28
127,,,,,,,,,,,,,,,,,,,0.16,2.71,3.33,4.1,1.27,,,,,,,,,,,,,,,,,,,0.22,3.63,4.74,7.33,6.66,,,,,,,,,,,,,,,,,0.97,3.32,8.34,11.87,12.38,15.11,11.24,,,,,,,,,,,,,,,,1.63,7.16,9.04,14.22,17.22,18.72,21.31,15.18
128,,,,,,,,,,,,,,,,,,,0.11,2.55,3.28,4.05,1.27,,,,,,,,,,,,,,,,,,,0.17,3.53,4.59,7.27,6.61,,,,,,,,,,,,,,,,,0.72,3.12,8.14,11.67,12.24,14.93,11.14,,,,,,,,,,,,,,,,1.35,6.98,8.79,13.87,16.95,18.47,21.12,15.09
129,,,,,,,,,,,,,,,,,,,0.08,2.49,3.25,4,1.27,,,,,,,,,,,,,,,,,,,0.09,3.38,4.5,7.14,6.58,,,,,,,,,,,,,,,,,0.52,2.92,8.01,11.55,12.07,14.79,11.09,,,,,,,,,,,,,,,,1.13,6.72,8.57,13.69,16.62,18.25,20.87,14.99
130,,,,,,,,,,,,,,,,,,,0.05,2.41,3.16,3.98,1.21,,,,,,,,,,,,,,,,,,,0.06,3.25,4.43,7.03,6.48,,,,,,,,,,,,,,,,,0.23,2.67,7.81,11.34,11.86,14.63,10.98,,,,,,,,,,,,,,,,0.73,6.53,8.33,13.49,16.4,17.94,20.72,14.85
131,,,,,,,,,,,,,,,,,,,0.03,2.32,3.09,3.93,1.2,,,,,,,,,,,,,,,,,,,0.03,3.17,4.38,6.86,6.43,,,,,,,,,,,,,,,,,,2.52,7.6,11.13,11.7,14.52,10.92,,,,,,,,,,,,,,,,0.35,6.3,8.09,13.17,16.17,17.73,20.53,14.75
132,,,,,,,,,,,,,,,,,,,0,2.2,3.02,3.87,1.2,,,,,,,,,,,,,,,,,,,,3.02,4.28,6.72,6.41,,,,,,,,,,,,,,,,,,2.43,7.42,10.92,11.57,14.3,10.83,,,,,,,,,,,,,,,,0,6.03,7.86,12.92,15.97,17.46,20.32,14.64
133,,,,,,,,,,,,,,,,,,,,2.09,2.97,3.84,1.17,,,,,,,,,,,,,,,,,,,,2.92,4.25,6.66,6.34,,,,,,,,,,,,,,,,,,2.28,7.13,10.8,11.43,14.16,10.74,,,,,,,,,,,,,,,,,5.72,7.59,12.74,15.65,17.24,20.18,14.53
134,,,,,,,,,,,,,,,,,,,,2.03,2.9,3.81,1.15,,,,,,,,,,,,,,,,,,,,2.83,4.15,6.54,6.29,,,,,,,,,,,,,,,,,,2.15,6.93,10.59,11.28,13.97,10.69,,,,,,,,,,,,,,,,,5.46,7.28,12.48,15.43,17.01,20.03,14.47
135,,,,,,,,,,,,,,,,,,,,1.97,2.86,3.75,1.14,,,,,,,,,,,,,,,,,,,,2.69,4.04,6.42,6.23,,,,,,,,,,,,,,,,,,1.98,6.69,10.43,11.07,13.85,10.57,,,,,,,,,,,,,,,,,5.2,7.04,12.27,15.25,16.82,19.87,14.37
136,,,,,,,,,,,,,,,,,,,,1.85,2.81,3.7,1.12,,,,,,,,,,,,,,,,,,,,2.62,3.97,6.32,6.18,,,,,,,,,,,,,,,,,,1.8,6.47,10.19,10.83,13.64,10.5,,,,,,,,,,,,,,,,,4.89,6.83,12.05,15.09,16.54,19.66,14.23
137,,,,,,,,,,,,,,,,,,,,1.79,2.75,3.66,1.08,,,,,,,,,,,,,,,,,,,,2.52,3.91,6.19,6.09,,,,,,,,,,,,,,,,,,1.68,6.3,10.02,10.63,13.54,10.41,,,,,,,,,,,,,,,,,4.68,6.55,11.78,14.91,16.29,19.47,14.13
138,,,,,,,,,,,,,,,,,,,,1.71,2.7,3.64,1.08,,,,,,,,,,,,,,,,,,,,2.33,3.83,6.09,6.04,,,,,,,,,,,,,,,,,,1.54,6.17,9.85,10.51,13.36,10.33,,,,,,,,,,,,,,,,,4.5,6.29,11.6,14.65,16.18,19.31,14.06
139,,,,,,,,,,,,,,,,,,,,1.62,2.65,3.64,1.05,,,,,,,,,,,,,,,,,,,,2.18,3.72,6.01,6,,,,,,,,,,,,,,,,,,1.39,5.99,9.7,10.32,13.24,10.28,,,,,,,,,,,,,,,,,4.25,6.03,11.36,14.46,15.99,19.2,13.98
140,,,,,,,,,,,,,,,,,,,,1.58,2.59,3.58,1.04,,,,,,,,,,,,,,,,,,,,2.06,3.66,5.92,5.93,,,,,,,,,,,,,,,,,,1.29,5.69,9.58,10.2,13.1,10.24,,,,,,,,,,,,,,,,,4.05,5.88,11.16,14.29,15.77,18.97,13.91
141,,,,,,,,,,,,,,,,,,,,1.52,2.54,3.54,1.03,,,,,,,,,,,,,,,,,,,,1.96,3.61,5.78,5.86,,,,,,,,,,,,,,,,,,1.12,5.51,9.41,10.1,12.94,10.18,,,,,,,,,,,,,,,,,3.93,5.71,10.97,14.15,15.59,18.8,13.8
142,,,,,,,,,,,,,,,,,,,,1.44,2.45,3.51,1.02,,,,,,,,,,,,,,,,,,,,1.84,3.53,5.69,5.8,,,,,,,,,,,,,,,,,,0.96,5.32,9.23,9.96,12.78,10.13,,,,,,,,,,,,,,,,,3.7,5.5,10.69,14.01,15.34,18.6,13.73
143,,,,,,,,,,,,,,,,,,,,1.35,2.39,3.48,1.02,,,,,,,,,,,,,,,,,,,,1.75,3.41,5.56,5.74,,,,,,,,,,,,,,,,,,0.87,5.17,9.11,9.85,12.61,9.98,,,,,,,,,,,,,,,,,3.56,5.34,10.47,13.8,15.05,18.43,13.64
144,,,,,,,,,,,,,,,,,,,,1.28,2.32,3.44,1.01,,,,,,,,,,,,,,,,,,,,1.65,3.37,5.51,5.69,,,,,,,,,,,,,,,,,,0.73,5.05,9.01,9.69,12.47,9.93,,,,,,,,,,,,,,,,,3.42,5.16,10.27,13.58,14.94,18.22,13.55
145,,,,,,,,,,,,,,,,,,,,1.22,2.26,3.41,1,,,,,,,,,,,,,,,,,,,,1.57,3.29,5.41,5.63,,,,,,,,,,,,,,,,,,0.51,4.89,8.87,9.55,12.37,9.86,,,,,,,,,,,,,,,,,3.23,4.99,10.08,13.42,14.71,18.05,13.44
146,,,,,,,,,,,,,,,,,,,,1.13,2.19,3.39,0.99,,,,,,,,,,,,,,,,,,,,1.48,3.2,5.4,5.55,,,,,,,,,,,,,,,,,,0.33,4.76,8.73,9.43,12.13,9.77,,,,,,,,,,,,,,,,,3.03,4.8,9.9,13.22,14.52,17.87,13.34
147,,,,,,,,,,,,,,,,,,,,1.07,2.17,3.37,0.98,,,,,,,,,,,,,,,,,,,,1.33,3.09,5.33,5.52,,,,,,,,,,,,,,,,,,0.2,4.62,8.56,9.26,12.03,9.71,,,,,,,,,,,,,,,,,2.87,4.6,9.77,13.08,14.37,17.67,13.28
148,,,,,,,,,,,,,,,,,,,,1.02,2.13,3.36,0.97,,,,,,,,,,,,,,,,,,,,1.26,3.02,5.22,5.47,,,,,,,,,,,,,,,,,,0.04,4.46,8.41,9.07,11.83,9.66,,,,,,,,,,,,,,,,,2.72,4.41,9.6,12.9,14.22,17.5,13.2
149,,,,,,,,,,,,,,,,,,,,0.96,2.11,3.35,0.96,,,,,,,,,,,,,,,,,,,,1.18,2.95,5.16,5.44,,,,,,,,,,,,,,,,,,,4.31,8.19,8.95,11.71,9.57,,,,,,,,,,,,,,,,,2.54,4.24,9.38,12.71,14.07,17.28,13.12
150,,,,,,,,,,,,,,,,,,,,0.89,2.1,3.29,0.95,,,,,,,,,,,,,,,,,,,,1.07,2.88,5.07,5.39,,,,,,,,,,,,,,,,,,,4.16,8.12,8.81,11.54,9.52,,,,,,,,,,,,,,,,,2.32,4.11,9.15,12.5,13.91,17.13,13.01
151,,,,,,,,,,,,,,,,,,,,0.82,2.03,3.26,0.93,,,,,,,,,,,,,,,,,,,,0.98,2.8,5.01,5.3,,,,,,,,,,,,,,,,,,,4.04,7.99,8.69,11.45,9.44,,,,,,,,,,,,,,,,,2.1,3.93,9.03,12.36,13.72,16.91,12.88
152,,,,,,,,,,,,,,,,,,,,0.75,1.98,3.19,0.93,,,,,,,,,,,,,,,,,,,,0.93,2.72,4.98,5.2,,,,,,,,,,,,,,,,,,,3.88,7.78,8.55,11.33,9.35,,,,,,,,,,,,,,,,,1.86,3.76,8.82,12.13,13.48,16.78,12.74
153,,,,,,,,,,,,,,,,,,,,0.64,1.89,3.13,0.92,,,,,,,,,,,,,,,,,,,,0.84,2.65,4.92,5.12,,,,,,,,,,,,,,,,,,,3.82,7.66,8.42,11.21,9.29,,,,,,,,,,,,,,,,,1.65,3.64,8.63,11.98,13.25,16.63,12.68
154,,,,,,,,,,,,,,,,,,,,0.57,1.85,3.1,0.92,,,,,,,,,,,,,,,,,,,,0.75,2.6,4.8,5.09,,,,,,,,,,,,,,,,,,,3.75,7.53,8.26,11.13,9.23,,,,,,,,,,,,,,,,,1.45,3.54,8.47,11.83,13.05,16.48,12.62
155,,,,,,,,,,,,,,,,,,,,0.52,1.82,3.07,0.91,,,,,,,,,,,,,,,,,,,,0.59,2.51,4.73,5.02,,,,,,,,,,,,,,,,,,,3.61,7.42,8.16,10.99,9.17,,,,,,,,,,,,,,,,,1.28,3.44,8.31,11.65,12.88,16.31,12.52
156,,,,,,,,,,,,,,,,,,,,0.49,1.78,3.04,0.89,,,,,,,,,,,,,,,,,,,,0.54,2.42,4.64,4.94,,,,,,,,,,,,,,,,,,,3.45,7.3,8.03,10.85,9.12,,,,,,,,,,,,,,,,,1.18,3.29,8.08,11.49,12.75,16.2,12.45
157,,,,,,,,,,,,,,,,,,,,0.38,1.74,3.01,0.86,,,,,,,,,,,,,,,,,,,,0.48,2.34,4.58,4.88,,,,,,,,,,,,,,,,,,,3.35,7.17,7.92,10.75,9.08,,,,,,,,,,,,,,,,,1.03,3.14,7.93,11.41,12.62,16.01,12.4
158,,,,,,,,,,,,,,,,,,,,0.29,1.69,2.95,0.85,,,,,,,,,,,,,,,,,,,,0.36,2.29,4.48,4.87,,,,,,,,,,,,,,,,,,,3.19,7.07,7.77,10.66,9.01,,,,,,,,,,,,,,,,,0.81,3.03,7.73,11.29,12.41,15.88,12.35
159,,,,,,,,,,,,,,,,,,,,0.25,1.64,2.88,0.83,,,,,,,,,,,,,,,,,,,,0.28,2.26,4.44,4.81,,,,,,,,,,,,,,,,,,,3.05,6.96,7.61,10.54,8.94,,,,,,,,,,,,,,,,,0.63,2.88,7.62,11.07,12.2,15.76,12.24
160,,,,,,,,,,,,,,,,,,,,0.17,1.6,2.87,0.82,,,,,,,,,,,,,,,,,,,,0.19,2.18,4.38,4.69,,,,,,,,,,,,,,,,,,,2.94,6.85,7.47,10.37,8.89,,,,,,,,,,,,,,,,,0.46,2.64,7.43,10.99,12.06,15.54,12.17
161,,,,,,,,,,,,,,,,,,,,0.05,1.59,2.84,0.82,,,,,,,,,,,,,,,,,,,,0.07,2.12,4.34,4.64,,,,,,,,,,,,,,,,,,,2.8,6.73,7.33,10.19,8.84,,,,,,,,,,,,,,,,,0.24,2.53,7.23,10.75,11.86,15.4,12.08
162,,,,,,,,,,,,,,,,,,,,0.02,1.56,2.82,0.81,,,,,,,,,,,,,,,,,,,,0.03,2.08,4.28,4.53,,,,,,,,,,,,,,,,,,,2.7,6.61,7.22,10.03,8.75,,,,,,,,,,,,,,,,,0.07,2.46,7.07,10.67,11.74,15.27,12.01
163,,,,,,,,,,,,,,,,,,,,,1.47,2.76,0.79,,,,,,,,,,,,,,,,,,,,,2.02,4.23,4.48,,,,,,,,,,,,,,,,,,,2.59,6.48,7.08,9.92,8.73,,,,,,,,,,,,,,,,,,2.32,6.89,10.53,11.54,15.08,11.87
164,,,,,,,,,,,,,,,,,,,,,1.45,2.74,0.78,,,,,,,,,,,,,,,,,,,,,1.94,4.16,4.4,,,,,,,,,,,,,,,,,,,2.46,6.3,6.95,9.82,8.67,,,,,,,,,,,,,,,,,,2.2,6.69,10.36,11.38,14.95,11.81
165,,,,,,,,,,,,,,,,,,,,,1.38,2.71,0.77,,,,,,,,,,,,,,,,,,,,,1.9,4.09,4.39,,,,,,,,,,,,,,,,,,,2.32,6.22,6.86,9.71,8.59,,,,,,,,,,,,,,,,,,2.08,6.49,10.19,11.19,14.84,11.74
166,,,,,,,,,,,,,,,,,,,,,1.33,2.69,0.76,,,,,,,,,,,,,,,,,,,,,1.85,4,4.34,,,,,,,,,,,,,,,,,,,2.22,6.1,6.79,9.63,8.55,,,,,,,,,,,,,,,,,,1.98,6.38,10.09,10.99,14.65,11.66
167,,,,,,,,,,,,,,,,,,,,,1.31,2.66,0.74,,,,,,,,,,,,,,,,,,,,,1.82,3.94,4.28,,,,,,,,,,,,,,,,,,,2.09,5.95,6.68,9.52,8.5,,,,,,,,,,,,,,,,,,1.84,6.22,9.88,10.81,14.49,11.61
168,,,,,,,,,,,,,,,,,,,,,1.25,2.61,0.72,,,,,,,,,,,,,,,,,,,,,1.77,3.87,4.22,,,,,,,,,,,,,,,,,,,1.96,5.74,6.58,9.41,8.45,,,,,,,,,,,,,,,,,,1.71,6.01,9.75,10.6,14.36,11.5
169,,,,,,,,,,,,,,,,,,,,,1.24,2.55,0.72,,,,,,,,,,,,,,,,,,,,,1.74,3.81,4.16,,,,,,,,,,,,,,,,,,,1.83,5.66,6.53,9.3,8.39,,,,,,,,,,,,,,,,,,1.61,5.85,9.65,10.51,14.18,11.41
170,,,,,,,,,,,,,,,,,,,,,1.2,2.5,0.71,,,,,,,,,,,,,,,,,,,,,1.69,3.74,4.09,,,,,,,,,,,,,,,,,,,1.78,5.58,6.44,9.22,8.29,,,,,,,,,,,,,,,,,,1.56,5.63,9.47,10.4,14.04,11.28
171,,,,,,,,,,,,,,,,,,,,,1.16,2.5,0.7,,,,,,,,,,,,,,,,,,,,,1.63,3.69,4.03,,,,,,,,,,,,,,,,,,,1.69,5.51,6.29,9.12,8.21,,,,,,,,,,,,,,,,,,1.4,5.52,9.39,10.3,13.93,11.24
172,,,,,,,,,,,,,,,,,,,,,1.11,2.49,0.7,,,,,,,,,,,,,,,,,,,,,1.55,3.65,3.98,,,,,,,,,,,,,,,,,,,1.61,5.34,6.19,9.01,8.17,,,,,,,,,,,,,,,,,,1.34,5.42,9.26,10.18,13.75,11.16
173,,,,,,,,,,,,,,,,,,,,,1.07,2.46,0.7,,,,,,,,,,,,,,,,,,,,,1.47,3.6,3.9,,,,,,,,,,,,,,,,,,,1.54,5.23,6.1,8.9,8.11,,,,,,,,,,,,,,,,,,1.24,5.26,9.12,10.05,13.61,11.09
174,,,,,,,,,,,,,,,,,,,,,1.02,2.43,0.68,,,,,,,,,,,,,,,,,,,,,1.4,3.51,3.87,,,,,,,,,,,,,,,,,,,1.46,5.19,6,8.74,8.06,,,,,,,,,,,,,,,,,,1.08,5.1,9.03,9.9,13.46,11.04
175,,,,,,,,,,,,,,,,,,,,,1,2.4,0.66,,,,,,,,,,,,,,,,,,,,,1.36,3.46,3.75,,,,,,,,,,,,,,,,,,,1.36,5.05,5.86,8.67,7.98,,,,,,,,,,,,,,,,,,0.97,5.02,8.86,9.79,13.37,10.97
176,,,,,,,,,,,,,,,,,,,,,0.97,2.36,0.65,,,,,,,,,,,,,,,,,,,,,1.3,3.42,3.71,,,,,,,,,,,,,,,,,,,1.3,4.94,5.77,8.56,7.92,,,,,,,,,,,,,,,,,,0.89,4.94,8.77,9.7,13.27,10.93
177,,,,,,,,,,,,,,,,,,,,,0.93,2.31,0.64,,,,,,,,,,,,,,,,,,,,,1.24,3.38,3.63,,,,,,,,,,,,,,,,,,,1.23,4.85,5.67,8.5,7.85,,,,,,,,,,,,,,,,,,0.82,4.81,8.63,9.56,13.13,10.91
178,,,,,,,,,,,,,,,,,,,,,0.91,2.28,0.62,,,,,,,,,,,,,,,,,,,,,1.17,3.37,3.61,,,,,,,,,,,,,,,,,,,1.16,4.73,5.57,8.44,7.79,,,,,,,,,,,,,,,,,,0.66,4.68,8.51,9.32,13.04,10.79
179,,,,,,,,,,,,,,,,,,,,,0.9,2.26,0.62,,,,,,,,,,,,,,,,,,,,,1.15,3.31,3.56,,,,,,,,,,,,,,,,,,,1.1,4.62,5.42,8.37,7.78,,,,,,,,,,,,,,,,,,0.51,4.53,8.45,9.22,12.89,10.74
180,,,,,,,,,,,,,,,,,,,,,0.89,2.24,0.61,,,,,,,,,,,,,,,,,,,,,1.11,3.27,3.53,,,,,,,,,,,,,,,,,,,1.04,4.54,5.34,8.32,7.71,,,,,,,,,,,,,,,,,,0.37,4.45,8.31,9.13,12.77,10.68
181,,,,,,,,,,,,,,,,,,,,,0.84,2.19,0.6,,,,,,,,,,,,,,,,,,,,,1.03,3.24,3.48,,,,,,,,,,,,,,,,,,,0.98,4.45,5.26,8.21,7.64,,,,,,,,,,,,,,,,,,0.24,4.33,8.14,9.02,12.66,10.58
182,,,,,,,,,,,,,,,,,,,,,0.79,2.15,0.58,,,,,,,,,,,,,,,,,,,,,0.99,3.21,3.44,,,,,,,,,,,,,,,,,,,0.94,4.36,5.19,8.11,7.6,,,,,,,,,,,,,,,,,,0.17,4.16,7.98,8.92,12.52,10.49
183,,,,,,,,,,,,,,,,,,,,,0.75,2.12,0.58,,,,,,,,,,,,,,,,,,,,,0.96,3.14,3.42,,,,,,,,,,,,,,,,,,,0.87,4.3,5.1,8.03,7.52,,,,,,,,,,,,,,,,,,0.04,4.07,7.88,8.74,12.37,10.4
184,,,,,,,,,,,,,,,,,,,,,0.74,2.06,0.56,,,,,,,,,,,,,,,,,,,,,0.92,3.09,3.35,,,,,,,,,,,,,,,,,,,0.8,4.18,5.04,7.94,7.46,,,,,,,,,,,,,,,,,,,3.97,7.76,8.57,12.31,10.34
185,,,,,,,,,,,,,,,,,,,,,0.71,2.02,0.55,,,,,,,,,,,,,,,,,,,,,0.89,3.08,3.33,,,,,,,,,,,,,,,,,,,0.7,4.08,4.94,7.89,7.42,,,,,,,,,,,,,,,,,,,3.89,7.62,8.49,12.21,10.29
186,,,,,,,,,,,,,,,,,,,,,0.68,1.99,0.54,,,,,,,,,,,,,,,,,,,,,0.84,3.04,3.31,,,,,,,,,,,,,,,,,,,0.62,3.98,4.89,7.82,7.38,,,,,,,,,,,,,,,,,,,3.84,7.54,8.42,12.1,10.25
187,,,,,,,,,,,,,,,,,,,,,0.64,1.95,0.54,,,,,,,,,,,,,,,,,,,,,0.82,3,3.24,,,,,,,,,,,,,,,,,,,0.56,3.94,4.78,7.76,7.34,,,,,,,,,,,,,,,,,,,3.72,7.4,8.24,11.99,10.21
188,,,,,,,,,,,,,,,,,,,,,0.61,1.93,0.53,,,,,,,,,,,,,,,,,,,,,0.74,2.94,3.19,,,,,,,,,,,,,,,,,,,0.47,3.87,4.69,7.67,7.33,,,,,,,,,,,,,,,,,,,3.6,7.35,8.12,11.86,10.09
189,,,,,,,,,,,,,,,,,,,,,0.58,1.91,0.52,,,,,,,,,,,,,,,,,,,,,0.71,2.86,3.14,,,,,,,,,,,,,,,,,,,0.41,3.8,4.67,7.55,7.28,,,,,,,,,,,,,,,,,,,3.52,7.25,8.04,11.7,9.95
190,,,,,,,,,,,,,,,,,,,,,0.54,1.91,0.5,,,,,,,,,,,,,,,,,,,,,0.68,2.83,3.09,,,,,,,,,,,,,,,,,,,0.36,3.68,4.59,7.46,7.25,,,,,,,,,,,,,,,,,,,3.41,7.15,7.92,11.6,9.9
191,,,,,,,,,,,,,,,,,,,,,0.53,1.88,0.49,,,,,,,,,,,,,,,,,,,,,0.63,2.76,3.05,,,,,,,,,,,,,,,,,,,0.33,3.57,4.55,7.39,7.22,,,,,,,,,,,,,,,,,,,3.3,7.05,7.87,11.44,9.87
192,,,,,,,,,,,,,,,,,,,,,0.46,1.86,0.49,,,,,,,,,,,,,,,,,,,,,0.61,2.72,3,,,,,,,,,,,,,,,,,,,0.31,3.47,4.5,7.33,7.11,,,,,,,,,,,,,,,,,,,3.14,6.97,7.73,11.25,9.8
193,,,,,,,,,,,,,,,,,,,,,0.45,1.84,0.49,,,,,,,,,,,,,,,,,,,,,0.58,2.68,2.93,,,,,,,,,,,,,,,,,,,0.22,3.34,4.45,7.22,7.03,,,,,,,,,,,,,,,,,,,3.04,6.91,7.59,11.15,9.76
194,,,,,,,,,,,,,,,,,,,,,0.44,1.83,0.48,,,,,,,,,,,,,,,,,,,,,0.56,2.63,2.87,,,,,,,,,,,,,,,,,,,0.18,3.28,4.41,7.17,6.89,,,,,,,,,,,,,,,,,,,2.95,6.78,7.49,11.02,9.66
195,,,,,,,,,,,,,,,,,,,,,0.42,1.79,0.47,,,,,,,,,,,,,,,,,,,,,0.54,2.62,2.81,,,,,,,,,,,,,,,,,,,0.15,3.23,4.35,7.08,6.85,,,,,,,,,,,,,,,,,,,2.87,6.64,7.36,10.93,9.59
196,,,,,,,,,,,,,,,,,,,,,0.4,1.78,0.46,,,,,,,,,,,,,,,,,,,,,0.49,2.53,2.76,,,,,,,,,,,,,,,,,,,0.11,3.17,4.29,7.01,6.77,,,,,,,,,,,,,,,,,,,2.8,6.56,7.22,10.79,9.52
197,,,,,,,,,,,,,,,,,,,,,0.35,1.76,0.45,,,,,,,,,,,,,,,,,,,,,0.45,2.47,2.75,,,,,,,,,,,,,,,,,,,0.08,3.1,4.2,6.92,6.75,,,,,,,,,,,,,,,,,,,2.72,6.46,7.13,10.63,9.47
198,,,,,,,,,,,,,,,,,,,,,0.33,1.74,0.45,,,,,,,,,,,,,,,,,,,,,0.39,2.43,2.72,,,,,,,,,,,,,,,,,,,0.06,3.01,4.12,6.82,6.71,,,,,,,,,,,,,,,,,,,2.61,6.39,7.04,10.47,9.42
199,,,,,,,,,,,,,,,,,,,,,0.31,1.7,0.43,,,,,,,,,,,,,,,,,,,,,0.37,2.39,2.71,,,,,,,,,,,,,,,,,,,0.04,2.91,3.98,6.74,6.68,,,,,,,,,,,,,,,,,,,2.51,6.26,6.95,10.36,9.36
200,,,,,,,,,,,,,,,,,,,,,0.23,1.69,0.43,,,,,,,,,,,,,,,,,,,,,0.33,2.36,2.64,,,,,,,,,,,,,,,,,,,0.03,2.82,3.94,6.71,6.6,,,,,,,,,,,,,,,,,,,2.41,6.12,6.84,10.25,9.31
201,,,,,,,,,,,,,,,,,,,,,0.19,1.68,0.43,,,,,,,,,,,,,,,,,,,,,0.26,2.29,2.63,,,,,,,,,,,,,,,,,,,0,2.74,3.88,6.61,6.53,,,,,,,,,,,,,,,,,,,2.31,6.01,6.76,10.16,9.29
202,,,,,,,,,,,,,,,,,,,,,0.12,1.63,0.43,,,,,,,,,,,,,,,,,,,,,0.23,2.26,2.55,,,,,,,,,,,,,,,,,,,,2.66,3.87,6.5,6.49,,,,,,,,,,,,,,,,,,,2.2,5.9,6.69,10.04,9.22
203,,,,,,,,,,,,,,,,,,,,,0.11,1.61,0.43,,,,,,,,,,,,,,,,,,,,,0.15,2.22,2.51,,,,,,,,,,,,,,,,,,,,2.62,3.83,6.41,6.4,,,,,,,,,,,,,,,,,,,2.11,5.81,6.63,9.93,9.16
204,,,,,,,,,,,,,,,,,,,,,0.11,1.57,0.43,,,,,,,,,,,,,,,,,,,,,0.13,2.2,2.47,,,,,,,,,,,,,,,,,,,,2.49,3.76,6.33,6.33,,,,,,,,,,,,,,,,,,,2.05,5.66,6.53,9.79,9.05
205,,,,,,,,,,,,,,,,,,,,,0.08,1.52,0.43,,,,,,,,,,,,,,,,,,,,,0.11,2.16,2.39,,,,,,,,,,,,,,,,,,,,2.4,3.72,6.29,6.27,,,,,,,,,,,,,,,,,,,1.92,5.59,6.39,9.71,8.96
206,,,,,,,,,,,,,,,,,,,,,0.07,1.51,0.42,,,,,,,,,,,,,,,,,,,,,0.09,2.14,2.33,,,,,,,,,,,,,,,,,,,,2.3,3.68,6.14,6.24,,,,,,,,,,,,,,,,,,,1.84,5.5,6.34,9.64,8.9
207,,,,,,,,,,,,,,,,,,,,,0.05,1.48,0.41,,,,,,,,,,,,,,,,,,,,,0.07,2.13,2.32,,,,,,,,,,,,,,,,,,,,2.26,3.61,6.1,6.19,,,,,,,,,,,,,,,,,,,1.79,5.42,6.27,9.59,8.86
208,,,,,,,,,,,,,,,,,,,,,0.04,1.47,0.4,,,,,,,,,,,,,,,,,,,,,0.04,2.11,2.25,,,,,,,,,,,,,,,,,,,,2.18,3.58,6.01,6.14,,,,,,,,,,,,,,,,,,,1.72,5.33,6.16,9.49,8.81
209,,,,,,,,,,,,,,,,,,,,,0.02,1.44,0.4,,,,,,,,,,,,,,,,,,,,,0.03,2.09,2.22,,,,,,,,,,,,,,,,,,,,2.11,3.54,5.91,6.1,,,,,,,,,,,,,,,,,,,1.68,5.26,6.07,9.35,8.76
210,,,,,,,,,,,,,,,,,,,,,0.01,1.41,0.4,,,,,,,,,,,,,,,,,,,,,0.01,2.05,2.18,,,,,,,,,,,,,,,,,,,,2.04,3.5,5.86,6.05,,,,,,,,,,,,,,,,,,,1.6,5.18,6.02,9.24,8.69
211,,,,,,,,,,,,,,,,,,,,,,1.37,0.37,,,,,,,,,,,,,,,,,,,,,,2.01,2.13,,,,,,,,,,,,,,,,,,,,1.94,3.45,5.84,5.98,,,,,,,,,,,,,,,,,,,1.57,5.12,5.92,9.1,8.63
212,,,,,,,,,,,,,,,,,,,,,,1.33,0.37,,,,,,,,,,,,,,,,,,,,,,1.98,2.09,,,,,,,,,,,,,,,,,,,,1.88,3.45,5.77,5.95,,,,,,,,,,,,,,,,,,,1.45,5,5.76,9.01,8.6
213,,,,,,,,,,,,,,,,,,,,,,1.33,0.33,,,,,,,,,,,,,,,,,,,,,,1.95,2.07,,,,,,,,,,,,,,,,,,,,1.77,3.37,5.71,5.91,,,,,,,,,,,,,,,,,,,1.39,4.91,5.69,8.94,8.55
214,,,,,,,,,,,,,,,,,,,,,,1.29,0.33,,,,,,,,,,,,,,,,,,,,,,1.88,2.06,,,,,,,,,,,,,,,,,,,,1.72,3.33,5.65,5.81,,,,,,,,,,,,,,,,,,,1.31,4.79,5.63,8.86,8.45
215,,,,,,,,,,,,,,,,,,,,,,1.28,0.32,,,,,,,,,,,,,,,,,,,,,,1.87,2.01,,,,,,,,,,,,,,,,,,,,1.67,3.31,5.57,5.75,,,,,,,,,,,,,,,,,,,1.28,4.72,5.57,8.81,8.41
216,,,,,,,,,,,,,,,,,,,,,,1.27,0.32,,,,,,,,,,,,,,,,,,,,,,1.84,1.93,,,,,,,,,,,,,,,,,,,,1.62,3.28,5.53,5.69,,,,,,,,,,,,,,,,,,,1.22,4.63,5.47,8.67,8.38
217,,,,,,,,,,,,,,,,,,,,,,1.23,0.32,,,,,,,,,,,,,,,,,,,,,,1.8,1.91,,,,,,,,,,,,,,,,,,,,1.58,3.24,5.42,5.65,,,,,,,,,,,,,,,,,,,1.14,4.57,5.38,8.6,8.34
218,,,,,,,,,,,,,,,,,,,,,,1.23,0.32,,,,,,,,,,,,,,,,,,,,,,1.8,1.89,,,,,,,,,,,,,,,,,,,,1.54,3.16,5.37,5.61,,,,,,,,,,,,,,,,,,,1.11,4.52,5.31,8.5,8.31
219,,,,,,,,,,,,,,,,,,,,,,1.21,0.32,,,,,,,,,,,,,,,,,,,,,,1.74,1.87,,,,,,,,,,,,,,,,,,,,1.45,3.1,5.27,5.56,,,,,,,,,,,,,,,,,,,1.08,4.46,5.23,8.4,8.21
220,,,,,,,,,,,,,,,,,,,,,,1.2,0.32,,,,,,,,,,,,,,,,,,,,,,1.74,1.82,,,,,,,,,,,,,,,,,,,,1.41,3.05,5.21,5.52,,,,,,,,,,,,,,,,,,,1.01,4.37,5.13,8.34,8.18
221,,,,,,,,,,,,,,,,,,,,,,1.15,0.31,,,,,,,,,,,,,,,,,,,,,,1.73,1.82,,,,,,,,,,,,,,,,,,,,1.34,3,5.17,5.48,,,,,,,,,,,,,,,,,,,0.96,4.35,5.08,8.27,8.17
222,,,,,,,,,,,,,,,,,,,,,,1.13,0.3,,,,,,,,,,,,,,,,,,,,,,1.7,1.8,,,,,,,,,,,,,,,,,,,,1.3,2.93,5.12,5.45,,,,,,,,,,,,,,,,,,,0.93,4.25,5.03,8.24,8.12
223,,,,,,,,,,,,,,,,,,,,,,1.1,0.3,,,,,,,,,,,,,,,,,,,,,,1.64,1.72,,,,,,,,,,,,,,,,,,,,1.2,2.88,5.07,5.4,,,,,,,,,,,,,,,,,,,0.91,4.19,4.98,8.16,8.09
224,,,,,,,,,,,,,,,,,,,,,,1.08,0.29,,,,,,,,,,,,,,,,,,,,,,1.61,1.69,,,,,,,,,,,,,,,,,,,,1.12,2.81,5.04,5.33,,,,,,,,,,,,,,,,,,,0.87,4.07,4.89,8.09,8.07
225,,,,,,,,,,,,,,,,,,,,,,1.05,0.28,,,,,,,,,,,,,,,,,,,,,,1.59,1.66,,,,,,,,,,,,,,,,,,,,1.07,2.78,4.96,5.25,,,,,,,,,,,,,,,,,,,0.78,3.97,4.84,7.94,8.04
226,,,,,,,,,,,,,,,,,,,,,,1.03,0.28,,,,,,,,,,,,,,,,,,,,,,1.57,1.65,,,,,,,,,,,,,,,,,,,,1.04,2.73,4.94,5.19,,,,,,,,,,,,,,,,,,,0.68,3.94,4.77,7.89,7.99
227,,,,,,,,,,,,,,,,,,,,,,1,0.27,,,,,,,,,,,,,,,,,,,,,,1.53,1.63,,,,,,,,,,,,,,,,,,,,1,2.67,4.88,5.14,,,,,,,,,,,,,,,,,,,0.63,3.9,4.72,7.83,7.89
228,,,,,,,,,,,,,,,,,,,,,,0.98,0.27,,,,,,,,,,,,,,,,,,,,,,1.51,1.59,,,,,,,,,,,,,,,,,,,,0.96,2.65,4.83,5.09,,,,,,,,,,,,,,,,,,,0.58,3.82,4.68,7.73,7.83
229,,,,,,,,,,,,,,,,,,,,,,0.97,0.26,,,,,,,,,,,,,,,,,,,,,,1.48,1.53,,,,,,,,,,,,,,,,,,,,0.92,2.62,4.77,5.06,,,,,,,,,,,,,,,,,,,0.56,3.74,4.62,7.7,7.75
230,,,,,,,,,,,,,,,,,,,,,,0.94,0.26,,,,,,,,,,,,,,,,,,,,,,1.44,1.51,,,,,,,,,,,,,,,,,,,,0.86,2.55,4.71,4.99,,,,,,,,,,,,,,,,,,,0.47,3.66,4.55,7.6,7.69
231,,,,,,,,,,,,,,,,,,,,,,0.91,0.26,,,,,,,,,,,,,,,,,,,,,,1.39,1.5,,,,,,,,,,,,,,,,,,,,0.81,2.48,4.69,4.93,,,,,,,,,,,,,,,,,,,0.44,3.6,4.5,7.51,7.62
232,,,,,,,,,,,,,,,,,,,,,,0.89,0.26,,,,,,,,,,,,,,,,,,,,,,1.3,1.5,,,,,,,,,,,,,,,,,,,,0.7,2.4,4.62,4.85,,,,,,,,,,,,,,,,,,,0.38,3.51,4.48,7.47,7.59
233,,,,,,,,,,,,,,,,,,,,,,0.86,0.26,,,,,,,,,,,,,,,,,,,,,,1.27,1.47,,,,,,,,,,,,,,,,,,,,0.63,2.37,4.57,4.83,,,,,,,,,,,,,,,,,,,0.35,3.41,4.41,7.4,7.56
234,,,,,,,,,,,,,,,,,,,,,,0.84,0.26,,,,,,,,,,,,,,,,,,,,,,1.21,1.42,,,,,,,,,,,,,,,,,,,,0.58,2.33,4.55,4.79,,,,,,,,,,,,,,,,,,,0.32,3.33,4.33,7.33,7.45
235,,,,,,,,,,,,,,,,,,,,,,0.82,0.26,,,,,,,,,,,,,,,,,,,,,,1.17,1.41,,,,,,,,,,,,,,,,,,,,0.53,2.25,4.48,4.76,,,,,,,,,,,,,,,,,,,0.29,3.23,4.31,7.23,7.38
236,,,,,,,,,,,,,,,,,,,,,,0.81,0.25,,,,,,,,,,,,,,,,,,,,,,1.14,1.38,,,,,,,,,,,,,,,,,,,,0.51,2.21,4.39,4.73,,,,,,,,,,,,,,,,,,,0.25,3.21,4.26,7.17,7.32
237,,,,,,,,,,,,,,,,,,,,,,0.8,0.24,,,,,,,,,,,,,,,,,,,,,,1.12,1.37,,,,,,,,,,,,,,,,,,,,0.47,2.19,4.33,4.65,,,,,,,,,,,,,,,,,,,0.2,3.16,4.14,7.11,7.29
238,,,,,,,,,,,,,,,,,,,,,,0.79,0.22,,,,,,,,,,,,,,,,,,,,,,1.11,1.35,,,,,,,,,,,,,,,,,,,,0.37,2.14,4.27,4.6,,,,,,,,,,,,,,,,,,,0.16,3.09,4.11,7.03,7.28
239,,,,,,,,,,,,,,,,,,,,,,0.78,0.21,,,,,,,,,,,,,,,,,,,,,,1.07,1.34,,,,,,,,,,,,,,,,,,,,0.3,2.12,4.23,4.54,,,,,,,,,,,,,,,,,,,0.15,3.02,4.06,6.98,7.22
240,,,,,,,,,,,,,,,,,,,,,,0.77,0.21,,,,,,,,,,,,,,,,,,,,,,1.06,1.32,,,,,,,,,,,,,,,,,,,,0.26,2.09,4.19,4.53,,,,,,,,,,,,,,,,,,,0.11,2.97,3.99,6.89,7.15
241,,,,,,,,,,,,,,,,,,,,,,0.75,0.21,,,,,,,,,,,,,,,,,,,,,,0.98,1.28,,,,,,,,,,,,,,,,,,,,0.21,2.02,4.19,4.46,,,,,,,,,,,,,,,,,,,0.09,2.92,3.93,6.78,7.1
242,,,,,,,,,,,,,,,,,,,,,,0.72,0.21,,,,,,,,,,,,,,,,,,,,,,0.94,1.25,,,,,,,,,,,,,,,,,,,,0.16,1.98,4.15,4.4,,,,,,,,,,,,,,,,,,,0.08,2.83,3.89,6.71,7.08
243,,,,,,,,,,,,,,,,,,,,,,0.7,0.21,,,,,,,,,,,,,,,,,,,,,,0.92,1.22,,,,,,,,,,,,,,,,,,,,0.07,1.95,4.13,4.34,,,,,,,,,,,,,,,,,,,0.06,2.75,3.82,6.64,7.03
244,,,,,,,,,,,,,,,,,,,,,,0.68,0.2,,,,,,,,,,,,,,,,,,,,,,0.9,1.17,,,,,,,,,,,,,,,,,,,,0.03,1.93,4.08,4.33,,,,,,,,,,,,,,,,,,,0.05,2.65,3.79,6.57,6.99
245,,,,,,,,,,,,,,,,,,,,,,0.66,0.2,,,,,,,,,,,,,,,,,,,,,,0.9,1.15,,,,,,,,,,,,,,,,,,,,0.01,1.87,4.05,4.27,,,,,,,,,,,,,,,,,,,0.03,2.59,3.75,6.49,6.96
246,,,,,,,,,,,,,,,,,,,,,,0.65,0.19,,,,,,,,,,,,,,,,,,,,,,0.88,1.15,,,,,,,,,,,,,,,,,,,,,1.85,4.01,4.2,,,,,,,,,,,,,,,,,,,0.01,2.51,3.7,6.44,6.89
247,,,,,,,,,,,,,,,,,,,,,,0.6,0.19,,,,,,,,,,,,,,,,,,,,,,0.85,1.14,,,,,,,,,,,,,,,,,,,,,1.79,3.97,4.16,,,,,,,,,,,,,,,,,,,,2.44,3.66,6.42,6.85
248,,,,,,,,,,,,,,,,,,,,,,0.56,0.19,,,,,,,,,,,,,,,,,,,,,,0.81,1.11,,,,,,,,,,,,,,,,,,,,,1.77,3.92,4.12,,,,,,,,,,,,,,,,,,,,2.41,3.64,6.32,6.81
249,,,,,,,,,,,,,,,,,,,,,,0.56,0.19,,,,,,,,,,,,,,,,,,,,,,0.79,1.1,,,,,,,,,,,,,,,,,,,,,1.73,3.9,4.08,,,,,,,,,,,,,,,,,,,,2.32,3.59,6.27,6.76
250,,,,,,,,,,,,,,,,,,,,,,0.56,0.18,,,,,,,,,,,,,,,,,,,,,,0.75,1.08,,,,,,,,,,,,,,,,,,,,,1.7,3.89,4.03,,,,,,,,,,,,,,,,,,,,2.25,3.59,6.19,6.73
251,,,,,,,,,,,,,,,,,,,,,,0.55,0.16,,,,,,,,,,,,,,,,,,,,,,0.74,1.04,,,,,,,,,,,,,,,,,,,,,1.64,3.85,3.98,,,,,,,,,,,,,,,,,,,,2.2,3.57,6.12,6.65
252,,,,,,,,,,,,,,,,,,,,,,0.54,0.16,,,,,,,,,,,,,,,,,,,,,,0.73,1.02,,,,,,,,,,,,,,,,,,,,,1.62,3.83,3.96,,,,,,,,,,,,,,,,,,,,2.13,3.54,6.05,6.61
253,,,,,,,,,,,,,,,,,,,,,,0.51,0.16,,,,,,,,,,,,,,,,,,,,,,0.72,0.99,,,,,,,,,,,,,,,,,,,,,1.58,3.78,3.9,,,,,,,,,,,,,,,,,,,,2.07,3.51,5.94,6.58
254,,,,,,,,,,,,,,,,,,,,,,0.5,0.15,,,,,,,,,,,,,,,,,,,,,,0.71,0.99,,,,,,,,,,,,,,,,,,,,,1.53,3.75,3.86,,,,,,,,,,,,,,,,,,,,2.03,3.47,5.84,6.52
255,,,,,,,,,,,,,,,,,,,,,,0.48,0.15,,,,,,,,,,,,,,,,,,,,,,0.7,0.97,,,,,,,,,,,,,,,,,,,,,1.5,3.73,3.84,,,,,,,,,,,,,,,,,,,,1.98,3.4,5.77,6.41
256,,,,,,,,,,,,,,,,,,,,,,0.48,0.15,,,,,,,,,,,,,,,,,,,,,,0.66,0.96,,,,,,,,,,,,,,,,,,,,,1.46,3.7,3.82,,,,,,,,,,,,,,,,,,,,1.92,3.35,5.7,6.33
257,,,,,,,,,,,,,,,,,,,,,,0.44,0.14,,,,,,,,,,,,,,,,,,,,,,0.64,0.91,,,,,,,,,,,,,,,,,,,,,1.44,3.67,3.78,,,,,,,,,,,,,,,,,,,,1.85,3.35,5.66,6.26
258,,,,,,,,,,,,,,,,,,,,,,0.4,0.14,,,,,,,,,,,,,,,,,,,,,,0.61,0.91,,,,,,,,,,,,,,,,,,,,,1.39,3.58,3.75,,,,,,,,,,,,,,,,,,,,1.8,3.32,5.64,6.2
259,,,,,,,,,,,,,,,,,,,,,,0.39,0.14,,,,,,,,,,,,,,,,,,,,,,0.57,0.89,,,,,,,,,,,,,,,,,,,,,1.36,3.54,3.71,,,,,,,,,,,,,,,,,,,,1.75,3.29,5.57,6.15
260,,,,,,,,,,,,,,,,,,,,,,0.38,0.14,,,,,,,,,,,,,,,,,,,,,,0.56,0.85,,,,,,,,,,,,,,,,,,,,,1.34,3.53,3.69,,,,,,,,,,,,,,,,,,,,1.65,3.24,5.54,6.06
261,,,,,,,,,,,,,,,,,,,,,,0.36,0.14,,,,,,,,,,,,,,,,,,,,,,0.56,0.83,,,,,,,,,,,,,,,,,,,,,1.31,3.49,3.63,,,,,,,,,,,,,,,,,,,,1.65,3.21,5.48,6.02
262,,,,,,,,,,,,,,,,,,,,,,0.33,0.14,,,,,,,,,,,,,,,,,,,,,,0.53,0.82,,,,,,,,,,,,,,,,,,,,,1.26,3.44,3.55,,,,,,,,,,,,,,,,,,,,1.61,3.17,5.44,5.96
263,,,,,,,,,,,,,,,,,,,,,,0.31,0.14,,,,,,,,,,,,,,,,,,,,,,0.49,0.78,,,,,,,,,,,,,,,,,,,,,1.22,3.39,3.52,,,,,,,,,,,,,,,,,,,,1.57,3.09,5.39,5.9
264,,,,,,,,,,,,,,,,,,,,,,0.31,0.14,,,,,,,,,,,,,,,,,,,,,,0.47,0.76,,,,,,,,,,,,,,,,,,,,,1.17,3.37,3.47,,,,,,,,,,,,,,,,,,,,1.53,3.04,5.32,5.83
265,,,,,,,,,,,,,,,,,,,,,,0.29,0.14,,,,,,,,,,,,,,,,,,,,,,0.43,0.75,,,,,,,,,,,,,,,,,,,,,1.16,3.32,3.41,,,,,,,,,,,,,,,,,,,,1.52,2.97,5.26,5.78
266,,,,,,,,,,,,,,,,,,,,,,0.27,0.14,,,,,,,,,,,,,,,,,,,,,,0.39,0.75,,,,,,,,,,,,,,,,,,,,,1.11,3.31,3.38,,,,,,,,,,,,,,,,,,,,1.46,2.91,5.23,5.75
267,,,,,,,,,,,,,,,,,,,,,,0.24,0.14,,,,,,,,,,,,,,,,,,,,,,0.35,0.73,,,,,,,,,,,,,,,,,,,,,1.08,3.29,3.33,,,,,,,,,,,,,,,,,,,,1.38,2.86,5.14,5.74
268,,,,,,,,,,,,,,,,,,,,,,0.24,0.13,,,,,,,,,,,,,,,,,,,,,,0.34,0.69,,,,,,,,,,,,,,,,,,,,,1.06,3.27,3.29,,,,,,,,,,,,,,,,,,,,1.35,2.81,5.12,5.65
269,,,,,,,,,,,,,,,,,,,,,,0.22,0.13,,,,,,,,,,,,,,,,,,,,,,0.29,0.65,,,,,,,,,,,,,,,,,,,,,1.01,3.24,3.26,,,,,,,,,,,,,,,,,,,,1.28,2.8,5.09,5.61
270,,,,,,,,,,,,,,,,,,,,,,0.21,0.13,,,,,,,,,,,,,,,,,,,,,,0.28,0.65,,,,,,,,,,,,,,,,,,,,,0.98,3.2,3.24,,,,,,,,,,,,,,,,,,,,1.25,2.78,5.04,5.57
271,,,,,,,,,,,,,,,,,,,,,,0.2,0.13,,,,,,,,,,,,,,,,,,,,,,0.28,0.65,,,,,,,,,,,,,,,,,,,,,0.94,3.2,3.2,,,,,,,,,,,,,,,,,,,,1.2,2.73,5,5.52
272,,,,,,,,,,,,,,,,,,,,,,0.2,0.13,,,,,,,,,,,,,,,,,,,,,,0.27,0.64,,,,,,,,,,,,,,,,,,,,,0.92,3.13,3.18,,,,,,,,,,,,,,,,,,,,1.14,2.71,4.93,5.48
273,,,,,,,,,,,,,,,,,,,,,,0.19,0.13,,,,,,,,,,,,,,,,,,,,,,0.24,0.62,,,,,,,,,,,,,,,,,,,,,0.9,3.08,3.16,,,,,,,,,,,,,,,,,,,,1.09,2.65,4.85,5.41
274,,,,,,,,,,,,,,,,,,,,,,0.18,0.13,,,,,,,,,,,,,,,,,,,,,,0.24,0.61,,,,,,,,,,,,,,,,,,,,,0.89,3.03,3.13,,,,,,,,,,,,,,,,,,,,1.05,2.62,4.81,5.4
275,,,,,,,,,,,,,,,,,,,,,,0.18,0.13,,,,,,,,,,,,,,,,,,,,,,0.22,0.59,,,,,,,,,,,,,,,,,,,,,0.88,3.01,3.09,,,,,,,,,,,,,,,,,,,,1.02,2.6,4.77,5.38
276,,,,,,,,,,,,,,,,,,,,,,0.15,0.13,,,,,,,,,,,,,,,,,,,,,,0.2,0.56,,,,,,,,,,,,,,,,,,,,,0.84,2.97,3.04,,,,,,,,,,,,,,,,,,,,0.99,2.56,4.71,5.3
277,,,,,,,,,,,,,,,,,,,,,,0.15,0.13,,,,,,,,,,,,,,,,,,,,,,0.19,0.53,,,,,,,,,,,,,,,,,,,,,0.82,2.95,3.01,,,,,,,,,,,,,,,,,,,,0.95,2.52,4.7,5.26
278,,,,,,,,,,,,,,,,,,,,,,0.15,0.13,,,,,,,,,,,,,,,,,,,,,,0.19,0.52,,,,,,,,,,,,,,,,,,,,,0.8,2.91,2.97,,,,,,,,,,,,,,,,,,,,0.91,2.46,4.64,5.22
279,,,,,,,,,,,,,,,,,,,,,,0.12,0.13,,,,,,,,,,,,,,,,,,,,,,0.17,0.5,,,,,,,,,,,,,,,,,,,,,0.76,2.87,2.95,,,,,,,,,,,,,,,,,,,,0.89,2.4,4.57,5.2
280,,,,,,,,,,,,,,,,,,,,,,0.11,0.13,,,,,,,,,,,,,,,,,,,,,,0.17,0.5,,,,,,,,,,,,,,,,,,,,,0.71,2.78,2.92,,,,,,,,,,,,,,,,,,,,0.82,2.33,4.54,5.14
281,,,,,,,,,,,,,,,,,,,,,,0.11,0.13,,,,,,,,,,,,,,,,,,,,,,0.15,0.47,,,,,,,,,,,,,,,,,,,,,0.7,2.76,2.87,,,,,,,,,,,,,,,,,,,,0.8,2.27,4.46,5.1
282,,,,,,,,,,,,,,,,,,,,,,0.1,0.12,,,,,,,,,,,,,,,,,,,,,,0.14,0.45,,,,,,,,,,,,,,,,,,,,,0.67,2.7,2.83,,,,,,,,,,,,,,,,,,,,0.73,2.22,4.43,5.06
283,,,,,,,,,,,,,,,,,,,,,,0.1,0.12,,,,,,,,,,,,,,,,,,,,,,0.13,0.43,,,,,,,,,,,,,,,,,,,,,0.65,2.67,2.78,,,,,,,,,,,,,,,,,,,,0.67,2.2,4.39,4.99
284,,,,,,,,,,,,,,,,,,,,,,0.1,0.12,,,,,,,,,,,,,,,,,,,,,,0.11,0.43,,,,,,,,,,,,,,,,,,,,,0.61,2.64,2.75,,,,,,,,,,,,,,,,,,,,0.61,2.18,4.39,4.87
285,,,,,,,,,,,,,,,,,,,,,,0.09,0.12,,,,,,,,,,,,,,,,,,,,,,0.1,0.43,,,,,,,,,,,,,,,,,,,,,0.6,2.62,2.71,,,,,,,,,,,,,,,,,,,,0.57,2.17,4.33,4.84
286,,,,,,,,,,,,,,,,,,,,,,0.08,0.12,,,,,,,,,,,,,,,,,,,,,,0.1,0.43,,,,,,,,,,,,,,,,,,,,,0.59,2.56,2.69,,,,,,,,,,,,,,,,,,,,0.54,2.15,4.29,4.84
287,,,,,,,,,,,,,,,,,,,,,,0.08,0.12,,,,,,,,,,,,,,,,,,,,,,0.08,0.43,,,,,,,,,,,,,,,,,,,,,0.57,2.53,2.66,,,,,,,,,,,,,,,,,,,,0.52,2.12,4.26,4.81
288,,,,,,,,,,,,,,,,,,,,,,0.08,0.12,,,,,,,,,,,,,,,,,,,,,,0.08,0.43,,,,,,,,,,,,,,,,,,,,,0.55,2.5,2.6,,,,,,,,,,,,,,,,,,,,0.5,2.1,4.26,4.74
289,,,,,,,,,,,,,,,,,,,,,,0.07,0.12,,,,,,,,,,,,,,,,,,,,,,0.08,0.42,,,,,,,,,,,,,,,,,,,,,0.51,2.49,2.56,,,,,,,,,,,,,,,,,,,,0.42,2.07,4.24,4.72
290,,,,,,,,,,,,,,,,,,,,,,0.06,0.12,,,,,,,,,,,,,,,,,,,,,,0.07,0.4,,,,,,,,,,,,,,,,,,,,,0.48,2.46,2.52,,,,,,,,,,,,,,,,,,,,0.37,2.03,4.18,4.68
291,,,,,,,,,,,,,,,,,,,,,,0.04,0.12,,,,,,,,,,,,,,,,,,,,,,0.06,0.4,,,,,,,,,,,,,,,,,,,,,0.45,2.42,2.51,,,,,,,,,,,,,,,,,,,,0.31,2.01,4.16,4.6
292,,,,,,,,,,,,,,,,,,,,,,0.03,0.11,,,,,,,,,,,,,,,,,,,,,,0.05,0.39,,,,,,,,,,,,,,,,,,,,,0.44,2.38,2.45,,,,,,,,,,,,,,,,,,,,0.28,1.96,4.12,4.51
293,,,,,,,,,,,,,,,,,,,,,,0.03,0.11,,,,,,,,,,,,,,,,,,,,,,0.04,0.36,,,,,,,,,,,,,,,,,,,,,0.44,2.36,2.41,,,,,,,,,,,,,,,,,,,,0.25,1.92,4.08,4.46
294,,,,,,,,,,,,,,,,,,,,,,0.03,0.11,,,,,,,,,,,,,,,,,,,,,,0.03,0.36,,,,,,,,,,,,,,,,,,,,,0.42,2.34,2.38,,,,,,,,,,,,,,,,,,,,0.18,1.85,4.02,4.42
295,,,,,,,,,,,,,,,,,,,,,,0.02,0.11,,,,,,,,,,,,,,,,,,,,,,0.03,0.36,,,,,,,,,,,,,,,,,,,,,0.38,2.32,2.34,,,,,,,,,,,,,,,,,,,,0.15,1.83,3.98,4.4
296,,,,,,,,,,,,,,,,,,,,,,0.01,0.11,,,,,,,,,,,,,,,,,,,,,,0.02,0.35,,,,,,,,,,,,,,,,,,,,,0.35,2.3,2.29,,,,,,,,,,,,,,,,,,,,0.08,1.81,3.95,4.36
297,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,,0.35,,,,,,,,,,,,,,,,,,,,,0.34,2.25,2.25,,,,,,,,,,,,,,,,,,,,0.04,1.8,3.95,4.33
298,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,,0.35,,,,,,,,,,,,,,,,,,,,,0.33,2.22,2.21,,,,,,,,,,,,,,,,,,,,0.02,1.75,3.89,4.25
299,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,,0.33,,,,,,,,,,,,,,,,,,,,,0.25,2.2,2.14,,,,,,,,,,,,,,,,,,,,0.01,1.72,3.85,4.2
300,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,,0.32,,,,,,,,,,,,,,,,,,,,,0.2,2.16,2.14,,,,,,,,,,,,,,,,,,,,,1.68,3.82,4.16
301,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,,0.29,,,,,,,,,,,,,,,,,,,,,0.17,2.13,2.1,,,,,,,,,,,,,,,,,,,,,1.64,3.77,4.15
302,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,,0.28,,,,,,,,,,,,,,,,,,,,,0.14,2.11,2.09,,,,,,,,,,,,,,,,,,,,,1.62,3.74,4.11
303,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,,0.27,,,,,,,,,,,,,,,,,,,,,0.11,2.06,2.06,,,,,,,,,,,,,,,,,,,,,1.6,3.72,4.08
304,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.27,,,,,,,,,,,,,,,,,,,,,0.11,2.04,2.02,,,,,,,,,,,,,,,,,,,,,1.58,3.68,4.03
305,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.26,,,,,,,,,,,,,,,,,,,,,0.11,2.01,2,,,,,,,,,,,,,,,,,,,,,1.56,3.67,3.99
306,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.26,,,,,,,,,,,,,,,,,,,,,0.07,1.98,1.95,,,,,,,,,,,,,,,,,,,,,1.52,3.65,3.98
307,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.26,,,,,,,,,,,,,,,,,,,,,0.07,1.93,1.89,,,,,,,,,,,,,,,,,,,,,1.48,3.63,3.94
308,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.26,,,,,,,,,,,,,,,,,,,,,0.06,1.93,1.87,,,,,,,,,,,,,,,,,,,,,1.44,3.62,3.91
309,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.26,,,,,,,,,,,,,,,,,,,,,0.04,1.93,1.86,,,,,,,,,,,,,,,,,,,,,1.39,3.6,3.86
310,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.26,,,,,,,,,,,,,,,,,,,,,0.04,1.92,1.86,,,,,,,,,,,,,,,,,,,,,1.37,3.55,3.78
311,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.25,,,,,,,,,,,,,,,,,,,,,0.02,1.92,1.84,,,,,,,,,,,,,,,,,,,,,1.35,3.53,3.72
312,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,,0.25,,,,,,,,,,,,,,,,,,,,,0.01,1.91,1.81,,,,,,,,,,,,,,,,,,,,,1.33,3.5,3.7
313,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,,0.24,,,,,,,,,,,,,,,,,,,,,0.01,1.88,1.79,,,,,,,,,,,,,,,,,,,,,1.31,3.48,3.68
314,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.24,,,,,,,,,,,,,,,,,,,,,,1.86,1.78,,,,,,,,,,,,,,,,,,,,,1.27,3.45,3.63
315,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.24,,,,,,,,,,,,,,,,,,,,,,1.84,1.74,,,,,,,,,,,,,,,,,,,,,1.25,3.43,3.62
316,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.24,,,,,,,,,,,,,,,,,,,,,,1.82,1.73,,,,,,,,,,,,,,,,,,,,,1.22,3.4,3.57
317,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.24,,,,,,,,,,,,,,,,,,,,,,1.82,1.71,,,,,,,,,,,,,,,,,,,,,1.17,3.37,3.5
318,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.22,,,,,,,,,,,,,,,,,,,,,,1.8,1.69,,,,,,,,,,,,,,,,,,,,,1.16,3.33,3.47
319,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.2,,,,,,,,,,,,,,,,,,,,,,1.77,1.66,,,,,,,,,,,,,,,,,,,,,1.14,3.3,3.42
320,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.19,,,,,,,,,,,,,,,,,,,,,,1.76,1.65,,,,,,,,,,,,,,,,,,,,,1.11,3.28,3.35
321,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.19,,,,,,,,,,,,,,,,,,,,,,1.72,1.62,,,,,,,,,,,,,,,,,,,,,1.09,3.24,3.3
322,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.18,,,,,,,,,,,,,,,,,,,,,,1.69,1.61,,,,,,,,,,,,,,,,,,,,,1.04,3.21,3.25
323,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.18,,,,,,,,,,,,,,,,,,,,,,1.67,1.6,,,,,,,,,,,,,,,,,,,,,1.01,3.17,3.21
324,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.17,,,,,,,,,,,,,,,,,,,,,,1.65,1.58,,,,,,,,,,,,,,,,,,,,,1,3.14,3.17
325,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.17,,,,,,,,,,,,,,,,,,,,,,1.62,1.54,,,,,,,,,,,,,,,,,,,,,0.96,3.08,3.13
326,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.16,,,,,,,,,,,,,,,,,,,,,,1.59,1.52,,,,,,,,,,,,,,,,,,,,,0.96,3.04,3.1
327,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.16,,,,,,,,,,,,,,,,,,,,,,1.57,1.49,,,,,,,,,,,,,,,,,,,,,0.92,3.01,3.08
328,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,1.55,1.49,,,,,,,,,,,,,,,,,,,,,0.91,3,3.07
329,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,1.52,1.48,,,,,,,,,,,,,,,,,,,,,0.9,2.97,3.04
330,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.48,1.46,,,,,,,,,,,,,,,,,,,,,0.89,2.91,3.02
331,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.45,1.45,,,,,,,,,,,,,,,,,,,,,0.87,2.88,3
332,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.42,1.42,,,,,,,,,,,,,,,,,,,,,0.84,2.84,2.99
333,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.39,1.41,,,,,,,,,,,,,,,,,,,,,0.82,2.83,2.96
334,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.36,1.38,,,,,,,,,,,,,,,,,,,,,0.79,2.79,2.92
335,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.35,1.37,,,,,,,,,,,,,,,,,,,,,0.77,2.78,2.89
336,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.32,1.36,,,,,,,,,,,,,,,,,,,,,0.74,2.74,2.87
337,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.3,1.35,,,,,,,,,,,,,,,,,,,,,0.72,2.71,2.82
338,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.27,1.34,,,,,,,,,,,,,,,,,,,,,0.71,2.66,2.76
339,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,1.26,1.31,,,,,,,,,,,,,,,,,,,,,0.7,2.59,2.69
340,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,1.23,1.28,,,,,,,,,,,,,,,,,,,,,0.67,2.58,2.68
341,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,1.2,1.25,,,,,,,,,,,,,,,,,,,,,0.64,2.57,2.66
342,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,1.18,1.24,,,,,,,,,,,,,,,,,,,,,0.63,2.56,2.64
343,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,1.14,1.24,,,,,,,,,,,,,,,,,,,,,0.59,2.54,2.59
344,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,1.09,1.23,,,,,,,,,,,,,,,,,,,,,0.59,2.51,2.57
345,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,1.08,1.23,,,,,,,,,,,,,,,,,,,,,0.57,2.48,2.56
346,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.12,,,,,,,,,,,,,,,,,,,,,,1.06,1.2,,,,,,,,,,,,,,,,,,,,,0.55,2.44,2.53
347,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,1.05,1.2,,,,,,,,,,,,,,,,,,,,,0.53,2.4,2.53
348,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,1.04,1.2,,,,,,,,,,,,,,,,,,,,,0.51,2.39,2.47
349,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,1.01,1.19,,,,,,,,,,,,,,,,,,,,,0.45,2.38,2.46
350,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,1,1.15,,,,,,,,,,,,,,,,,,,,,0.45,2.35,2.41
351,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,0.99,1.12,,,,,,,,,,,,,,,,,,,,,0.44,2.33,2.38
352,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.97,1.09,,,,,,,,,,,,,,,,,,,,,0.44,2.3,2.35
353,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.92,1.05,,,,,,,,,,,,,,,,,,,,,0.44,2.27,2.31
354,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.9,1.04,,,,,,,,,,,,,,,,,,,,,0.42,2.26,2.28
355,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.87,1.04,,,,,,,,,,,,,,,,,,,,,0.38,2.24,2.26
356,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.84,1.03,,,,,,,,,,,,,,,,,,,,,0.35,2.19,2.25
357,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.84,1.03,,,,,,,,,,,,,,,,,,,,,0.33,2.14,2.2
358,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.84,1.03,,,,,,,,,,,,,,,,,,,,,0.33,2.1,2.19
359,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.83,0.99,,,,,,,,,,,,,,,,,,,,,0.33,2.09,2.15
360,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.82,0.98,,,,,,,,,,,,,,,,,,,,,0.27,2.06,2.09
361,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.8,0.96,,,,,,,,,,,,,,,,,,,,,0.23,2.02,2.07
362,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.78,0.95,,,,,,,,,,,,,,,,,,,,,0.2,2,2.04
363,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.75,0.94,,,,,,,,,,,,,,,,,,,,,0.17,1.98,2
364,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.74,0.9,,,,,,,,,,,,,,,,,,,,,0.13,1.96,1.95
365,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.71,0.88,,,,,,,,,,,,,,,,,,,,,0.11,1.93,1.89
366,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.71,0.88,,,,,,,,,,,,,,,,,,,,,0.11,1.92,1.86
367,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.71,0.86,,,,,,,,,,,,,,,,,,,,,0.11,1.92,1.84
368,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.69,0.85,,,,,,,,,,,,,,,,,,,,,0.09,1.92,1.81
369,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.65,0.84,,,,,,,,,,,,,,,,,,,,,0.08,1.92,1.8
370,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.64,0.82,,,,,,,,,,,,,,,,,,,,,0.07,1.9,1.79
371,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.08,,,,,,,,,,,,,,,,,,,,,,0.62,0.8,,,,,,,,,,,,,,,,,,,,,0.07,1.87,1.78
372,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,0.6,0.8,,,,,,,,,,,,,,,,,,,,,0.05,1.86,1.77
373,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,0.57,0.79,,,,,,,,,,,,,,,,,,,,,0.04,1.83,1.77
374,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,0.56,0.74,,,,,,,,,,,,,,,,,,,,,0.04,1.82,1.75
375,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,,,,,,,,,,,,,,,,,,,0.55,0.71,,,,,,,,,,,,,,,,,,,,,0.02,1.8,1.72
376,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,0.55,0.71,,,,,,,,,,,,,,,,,,,,,0.01,1.79,1.69
377,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,0.54,0.7,,,,,,,,,,,,,,,,,,,,,0.01,1.79,1.67
378,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,0.53,0.68,,,,,,,,,,,,,,,,,,,,,,1.79,1.67
379,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,0.52,0.65,,,,,,,,,,,,,,,,,,,,,,1.76,1.63
380,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,0.5,0.63,,,,,,,,,,,,,,,,,,,,,,1.73,1.63
381,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,0.49,0.6,,,,,,,,,,,,,,,,,,,,,,1.73,1.61
382,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.48,0.58,,,,,,,,,,,,,,,,,,,,,,1.7,1.57
383,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.44,0.58,,,,,,,,,,,,,,,,,,,,,,1.68,1.55
384,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.42,0.57,,,,,,,,,,,,,,,,,,,,,,1.65,1.55
385,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.41,0.56,,,,,,,,,,,,,,,,,,,,,,1.6,1.53
386,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.37,0.55,,,,,,,,,,,,,,,,,,,,,,1.58,1.51
387,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.36,0.55,,,,,,,,,,,,,,,,,,,,,,1.53,1.49
388,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.33,0.53,,,,,,,,,,,,,,,,,,,,,,1.52,1.49
389,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.33,0.53,,,,,,,,,,,,,,,,,,,,,,1.49,1.48
390,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.31,0.53,,,,,,,,,,,,,,,,,,,,,,1.48,1.47
391,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.3,0.52,,,,,,,,,,,,,,,,,,,,,,1.45,1.44
392,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.28,0.52,,,,,,,,,,,,,,,,,,,,,,1.42,1.43
393,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.25,0.52,,,,,,,,,,,,,,,,,,,,,,1.41,1.4
394,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.25,0.51,,,,,,,,,,,,,,,,,,,,,,1.4,1.39
395,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.25,0.5,,,,,,,,,,,,,,,,,,,,,,1.38,1.39
396,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.23,0.5,,,,,,,,,,,,,,,,,,,,,,1.35,1.37
397,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.22,0.48,,,,,,,,,,,,,,,,,,,,,,1.34,1.33
398,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.2,0.48,,,,,,,,,,,,,,,,,,,,,,1.32,1.29
399,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.19,0.48,,,,,,,,,,,,,,,,,,,,,,1.3,1.25
400,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.19,0.46,,,,,,,,,,,,,,,,,,,,,,1.27,1.21
401,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.18,0.44,,,,,,,,,,,,,,,,,,,,,,1.27,1.2
402,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.18,0.44,,,,,,,,,,,,,,,,,,,,,,1.24,1.2
403,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.17,0.44,,,,,,,,,,,,,,,,,,,,,,1.21,1.2
404,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.15,0.41,,,,,,,,,,,,,,,,,,,,,,1.21,1.19
405,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.15,0.4,,,,,,,,,,,,,,,,,,,,,,1.18,1.16
406,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.15,0.4,,,,,,,,,,,,,,,,,,,,,,1.15,1.14
407,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.14,0.39,,,,,,,,,,,,,,,,,,,,,,1.13,1.14
408,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,0.11,0.38,,,,,,,,,,,,,,,,,,,,,,1.1,1.13
409,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.11,0.38,,,,,,,,,,,,,,,,,,,,,,1.1,1.1
410,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.11,0.38,,,,,,,,,,,,,,,,,,,,,,1.07,1.09
411,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.11,0.38,,,,,,,,,,,,,,,,,,,,,,1.06,1.09
412,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.11,0.37,,,,,,,,,,,,,,,,,,,,,,1.04,1.08
413,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.1,0.37,,,,,,,,,,,,,,,,,,,,,,1.03,1.08
414,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.09,0.36,,,,,,,,,,,,,,,,,,,,,,1.01,1.04
415,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.08,0.35,,,,,,,,,,,,,,,,,,,,,,1,1.04
416,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.08,0.34,,,,,,,,,,,,,,,,,,,,,,0.97,1.02
417,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.08,0.33,,,,,,,,,,,,,,,,,,,,,,0.95,1
418,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.08,0.32,,,,,,,,,,,,,,,,,,,,,,0.93,1
419,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.07,0.32,,,,,,,,,,,,,,,,,,,,,,0.91,0.99
420,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.07,0.32,,,,,,,,,,,,,,,,,,,,,,0.88,0.98
421,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.05,0.31,,,,,,,,,,,,,,,,,,,,,,0.84,0.97
422,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.05,0.3,,,,,,,,,,,,,,,,,,,,,,0.84,0.96
423,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.04,0.3,,,,,,,,,,,,,,,,,,,,,,0.84,0.93
424,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.03,0.3,,,,,,,,,,,,,,,,,,,,,,0.84,0.91
425,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.03,0.29,,,,,,,,,,,,,,,,,,,,,,0.83,0.9
426,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.02,0.28,,,,,,,,,,,,,,,,,,,,,,0.81,0.88
427,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.02,0.28,,,,,,,,,,,,,,,,,,,,,,0.79,0.86
428,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,0.01,0.28,,,,,,,,,,,,,,,,,,,,,,0.78,0.84
429,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.27,,,,,,,,,,,,,,,,,,,,,,0.78,0.83
430,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.26,,,,,,,,,,,,,,,,,,,,,,0.77,0.8
431,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.26,,,,,,,,,,,,,,,,,,,,,,0.77,0.79
432,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.25,,,,,,,,,,,,,,,,,,,,,,0.74,0.78
433,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.24,,,,,,,,,,,,,,,,,,,,,,0.71,0.76
434,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.24,,,,,,,,,,,,,,,,,,,,,,0.71,0.76
435,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.24,,,,,,,,,,,,,,,,,,,,,,0.68,0.74
436,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.23,,,,,,,,,,,,,,,,,,,,,,0.67,0.74
437,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.23,,,,,,,,,,,,,,,,,,,,,,0.67,0.72
438,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.21,,,,,,,,,,,,,,,,,,,,,,0.67,0.71
439,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.19,,,,,,,,,,,,,,,,,,,,,,0.63,0.68
440,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.19,,,,,,,,,,,,,,,,,,,,,,0.57,0.67
441,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.17,,,,,,,,,,,,,,,,,,,,,,0.56,0.67
442,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.17,,,,,,,,,,,,,,,,,,,,,,0.56,0.66
443,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.16,,,,,,,,,,,,,,,,,,,,,,0.56,0.66
444,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.16,,,,,,,,,,,,,,,,,,,,,,0.55,0.66
445,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.55,0.64
446,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.55,0.64
447,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.51,0.63
448,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.51,0.61
449,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.5,0.61
450,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.49,0.61
451,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.49,0.6
452,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.46,0.57
453,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.15,,,,,,,,,,,,,,,,,,,,,,0.45,0.56
454,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.4,0.54
455,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.4,0.53
456,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.4,0.52
457,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.37,0.51
458,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.36,0.51
459,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.35,0.51
460,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.33,0.5
461,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.33,0.49
462,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.31,0.47
463,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,,,,,,,,,,,,,,,,,,0.29,0.46
464,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.28,0.46
465,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.26,0.44
466,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.25,0.44
467,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.25,0.44
468,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.23,0.44
469,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.22,0.44
470,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.21,0.43
471,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.2,0.42
472,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.2,0.42
473,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.19,0.4
474,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.19,0.4
475,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.19,0.39
476,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.13,,,,,,,,,,,,,,,,,,,,,,0.18,0.39
477,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,,,,,,,,,,,,,,,,,,,,,,0.17,0.39
478,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,0.16,0.39
479,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,0.15,0.38
480,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,,,,,,,,,,,,,,,,,,,,,,0.15,0.37
481,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.15,0.35
482,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.12,0.35
483,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.11,0.34
484,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.11,0.34
485,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.11,0.34
486,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.1,0.33
487,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.1,0.32
488,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.1,0.32
489,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.1,0.31
490,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.09,0.31
491,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.08,0.31
492,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.08,0.31
493,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.08,0.31
494,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.08,0.3
495,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.08,0.28
496,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.07,0.28
497,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.07,0.28
498,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.1,,,,,,,,,,,,,,,,,,,,,,0.05,0.28
499,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.05,0.28
500,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.04,0.27
501,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.03,0.27
502,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.03,0.26
503,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.03,0.24
504,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,,,,,,,,,,,,,,,,,,,,,,0.02,0.24
505,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,0.02,0.21
506,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,0.02,0.21
507,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,,0.21
508,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,,0.21
509,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,,,,,0.21
510,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.2
511,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.19
512,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.17
513,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.17
514,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.16
515,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.15
516,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.15
517,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.15
518,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
519,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
520,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
521,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
522,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
523,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
524,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
525,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
526,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
527,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
528,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
529,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
530,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
531,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
532,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
533,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
534,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
535,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
536,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
537,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
538,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
539,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,,,,,,,,,,,,,,,,,,,,,,,0.14
540,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.14
541,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.14
542,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.13
543,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.13
544,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
545,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
546,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
547,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
548,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
549,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
550,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
551,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
552,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
553,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,,,,,,,,,,,,,,,,,,,0.12
554,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.12
555,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.12
556,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.12
557,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
558,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
559,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
560,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
561,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
562,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
563,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
564,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
565,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
566,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
567,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
568,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
569,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
570,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.1
571,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.09
572,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.09
573,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.09
574,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.08
575,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.08
576,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.07
577,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.07
578,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.07
579,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.07
580,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
581,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
582,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
583,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
584,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
585,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
586,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
587,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
588,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
589,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.06
590,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05
591,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05
592,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05
593,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05
594,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05
595,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,,,,,,,,,,,,,,,,,,,,0.05
596,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
597,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
598,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
599,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
600,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
601,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
602,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
603,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
604,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
605,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
606,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
607,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
608,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
609,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
610,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
611,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
612,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
613,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
614,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
615,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
616,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
617,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
618,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
619,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
620,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
621,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
622,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,,,,,0.05
623,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.05
624,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.05
625,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.04
626,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.04
627,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.04
628,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.04
629,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
630,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
631,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
632,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
633,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
634,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
635,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
636,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
637,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
638,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
639,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
640,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
641,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
642,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,,,,,,,,,,,,,,,,,,0.03
643,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
644,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
645,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
646,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
647,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
648,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
649,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
650,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
651,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
652,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
653,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
654,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
655,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
656,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
657,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
658,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
659,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
660,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
661,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
662,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
663,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
664,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
665,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
666,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
667,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
668,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
669,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
670,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
671,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
672,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
673,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
674,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
675,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
676,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
677,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
678,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
679,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
680,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
681,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
682,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
683,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
684,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
685,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
686,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
687,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
688,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
689,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
690,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
691,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
692,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
693,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
694,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
695,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
696,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
697,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
698,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
699,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
700,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
701,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
702,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
703,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
704,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
705,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
706,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
707,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
708,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
709,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
710,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
711,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
712,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
713,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
714,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
715,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
716,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
717,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
718,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
719,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
720,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
721,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
722,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
723,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
724,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
725,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
726,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
727,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
728,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
729,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
730,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
731,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
732,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
733,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
734,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
735,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
736,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
737,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
738,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
739,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
740,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
741,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
742,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
743,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
744,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
745,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
746,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
747,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
748,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
749,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
750,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
751,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
752,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
753,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
754,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
755,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
756,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
757,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
758,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
759,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
760,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
761,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
762,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
763,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
764,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
765,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
766,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
767,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
768,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
769,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
770,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
771,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
772,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
773,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
774,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
775,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
776,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
777,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
778,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
779,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
780,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
781,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
782,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
783,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
784,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
785,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
786,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
787,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
788,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
789,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
790,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
791,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
792,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
793,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
794,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
795,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
796,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
797,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
798,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
799,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
800,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
801,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
802,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
803,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
804,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
805,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
806,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
807,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
808,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
809,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
810,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
811,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
812,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
813,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
814,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
815,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
816,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
817,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
818,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
819,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
820,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
821,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
822,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
823,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
824,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
825,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
826,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
827,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
828,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
829,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
830,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
831,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
832,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
833,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
834,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
835,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
836,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
837,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
838,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
839,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
840,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
841,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
842,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
843,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
844,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
845,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
846,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
847,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,
848,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,

==> plots/data/baselines/mnist_baselines.csv <==
X,LF-100-Mods,LF-95-Mods,LF-90-Mods,LF-85-Mods,LF-80-Mods,LF-75-Mods,LF-70-Mods,LF-65-Mods,LF-60-Mods,LF-55-Mods,LF-50-Mods,LF-45-Mods,LF-40-Mods,LF-35-Mods,LF-30-Mods,LF-25-Mods,LF-20-Mods,LF-15-Mods,LF-10-Mods,LF-05-Mods,LF-04-Mods,LF-03-Mods,LF-02-Mods,LF-01-Mods,Jia-100-Mods-Top1,Jia-95-Mods-Top1,Jia-90-Mods-Top1,Jia-85-Mods-Top1,Jia-80-Mods-Top1,Jia-75-Mods-Top1,Jia-70-Mods-Top1,Jia-65-Mods-Top1,Jia-60-Mods-Top1,Jia-55-Mods-Top1,Jia-50-Mods-Top1,Jia-45-Mods-Top1,Jia-40-Mods-Top1,Jia-35-Mods-Top1,Jia-30-Mods-Top1,Jia-25-Mods-Top1,Jia-20-Mods-Top1,Jia-15-Mods-Top1,Jia-10-Mods-Top1,Jia-05-Mods-Top1,Jia-04-Mods-Top1,Jia-03-Mods-Top1,Jia-02-Mods-Top1,Jia-01-Mods-Top1,Jia-100-Mods-Top2,Jia-95-Mods-Top2,Jia-90-Mods-Top2,Jia-85-Mods-Top2,Jia-80-Mods-Top2,Jia-75-Mods-Top2,Jia-70-Mods-Top2,Jia-65-Mods-Top2,Jia-60-Mods-Top2,Jia-55-Mods-Top2,Jia-50-Mods-Top2,Jia-45-Mods-Top2,Jia-40-Mods-Top2,Jia-35-Mods-Top2,Jia-30-Mods-Top2,Jia-25-Mods-Top2,Jia-20-Mods-Top2,Jia-15-Mods-Top2,Jia-10-Mods-Top2,Jia-05-Mods-Top2,Jia-04-Mods-Top2,Jia-03-Mods-Top2,Jia-02-Mods-Top2,Jia-01-Mods-Top2,Jia-100-Mods-Top3,Jia-95-Mods-Top3,Jia-90-Mods-Top3,Jia-85-Mods-Top3,Jia-80-Mods-Top3,Jia-75-Mods-Top3,Jia-70-Mods-Top3,Jia-65-Mods-Top3,Jia-60-Mods-Top3,Jia-55-Mods-Top3,Jia-50-Mods-Top3,Jia-45-Mods-Top3,Jia-40-Mods-Top3,Jia-35-Mods-Top3,Jia-30-Mods-Top3,Jia-25-Mods-Top3,Jia-20-Mods-Top3,Jia-15-Mods-Top3,Jia-10-Mods-Top3,Jia-05-Mods-Top3,Jia-04-Mods-Top3,Jia-03-Mods-Top3,Jia-02-Mods-Top3,Jia-01-Mods-Top3
0,98.78,98.75,98.62,98.60,98.46,98.35,98.14,98.04,97.85,97.58,97.26,96.88,96.42,95.69,94.87,93.55,90.99,86.71,76.78,35.54,23.21,16.91,12.09,11.35,98.75,98.72,98.56,98.52,98.40,98.27,98.07,97.98,97.78,97.39,97.07,96.68,96.13,95.32,94.47,93.09,90.07,85.24,74.69,32.89,21.49,15.91,11.75,11.35,99.73,99.72,99.72,99.69,99.65,99.65,99.58,99.54,99.44,99.30,99.18,99.06,98.85,98.44,98.01,97.38,96.26,93.94,87.81,70.25,57.34,44.76,47.25,21.67,99.90,99.92,99.93,99.88,99.90,99.89,99.81,99.81,99.81,99.78,99.69,99.60,99.46,99.28,99.06,98.71,98.11,96.98,92.83,81.93,73.34,63.53,57.24,31.49
1,97.10,96.82,96.74,96.57,96.17,95.78,95.30,94.75,94.10,93.12,92.05,90.41,88.04,84.61,79.41,72.02,60.23,42.55,23.76,11.43,11.46,11.20,11.21,11.35,97.84,97.66,97.57,97.57,97.40,97.24,96.99,96.72,96.50,96.13,95.80,95.27,94.44,93.71,92.54,90.71,87.22,82.54,71.28,31.23,20.80,15.71,11.70,11.35,99.07,99.12,99.07,99.01,98.90,98.90,98.77,98.71,98.54,98.41,98.21,98.01,97.62,97.22,96.77,95.99,94.49,91.59,84.70,67.44,54.83,43.57,46.20,21.67,99.45,99.43,99.42,99.43,99.36,99.34,99.27,99.24,99.18,99.02,98.89,98.79,98.63,98.21,97.95,97.62,96.82,94.99,90.20,79.03,70.57,60.89,55.59,31.49
2,95.07,94.81,94.62,94.44,94.02,93.49,92.98,92.48,91.75,90.57,89.23,87.40,84.78,80.78,75.62,68.14,55.79,39.70,22.60,11.24,11.33,11.16,11.20,11.35,95.98,95.91,95.85,95.78,95.64,95.37,95.01,94.93,94.56,93.89,93.61,92.85,92.08,91.11,89.95,87.59,84.19,78.77,67.10,29.52,20.07,15.46,11.64,11.35,97.96,97.98,97.90,98.02,97.97,97.78,97.67,97.66,97.43,97.22,96.98,96.72,96.31,95.81,95.21,94.16,92.17,88.89,81.03,64.16,52.31,42.53,45.14,21.67,98.74,98.70,98.72,98.65,98.63,98.62,98.50,98.41,98.31,98.15,98.09,97.81,97.50,97.17,96.84,96.08,94.88,92.51,87.16,75.88,67.08,58.22,53.56,31.49
3,91.64,91.46,91.34,91.31,91.04,90.62,90.06,89.34,88.51,87.40,85.72,83.81,80.93,76.96,71.68,63.74,51.89,37.02,21.52,11.04,11.17,11.14,11.18,11.35,92.88,92.92,92.80,93.02,92.77,92.60,92.24,92.21,91.87,91.45,90.96,90.28,89.27,88.24,86.40,84.27,80.26,74.59,62.96,27.89,19.43,15.24,11.59,11.35,96.53,96.50,96.60,96.59,96.51,96.41,96.16,96.18,95.99,95.65,95.46,94.94,94.42,93.86,93.08,91.63,89.39,85.46,77.10,60.31,49.68,41.31,44.17,21.67,97.80,97.78,97.75,97.84,97.67,97.64,97.53,97.57,97.31,97.23,96.98,96.70,96.41,95.97,95.44,94.59,92.86,90.15,83.97,72.59,63.46,55.71,51.90,31.49
4,84.16,85.16,85.50,86.08,85.93,85.77,85.60,85.12,84.30,83.05,81.56,79.31,76.53,72.87,66.97,59.29,48.11,34.59,20.36,10.85,11.07,11.13,11.15,11.35,86.10,87.15,87.75,88.21,88.50,88.72,88.74,88.72,88.45,87.97,87.28,86.80,85.69,84.47,82.47,80.43,76.29,70.68,59.11,26.17,18.73,14.97,11.55,11.35,94.86,94.91,94.86,94.87,94.71,94.52,94.34,94.20,94.07,93.69,93.45,92.93,92.36,91.72,90.54,88.97,86.26,81.98,73.09,56.58,47.43,40.05,43.15,21.67,96.64,96.56,96.64,96.75,96.60,96.53,96.39,96.40,96.18,95.93,95.75,95.35,94.95,94.48,93.72,92.58,90.73,87.34,80.72,69.26,59.59,53.09,50.13,31.49
5,40.01,62.42,70.54,74.19,76.29,77.69,78.26,78.36,78.48,77.35,76.04,74.11,71.72,67.69,61.92,54.89,44.52,32.13,19.17,10.74,10.97,11.10,11.13,11.35,41.94,65.45,73.67,77.24,79.82,81.44,82.35,82.90,83.18,82.99,82.88,82.34,81.46,80.26,78.77,76.19,72.32,66.37,55.37,24.76,18.15,14.59,11.52,11.35,92.21,92.36,92.39,92.68,92.45,92.49,92.20,92.24,91.96,91.59,91.45,90.94,90.06,89.20,87.88,86.11,83.11,78.34,69.16,52.83,45.47,38.70,41.86,21.67,94.91,94.93,95.05,95.09,94.98,94.86,94.94,94.70,94.66,94.37,94.13,93.77,93.17,92.72,91.75,90.39,88.12,84.69,77.42,65.63,56.49,50.49,48.80,31.49
6,0.00,0.00,0.00,13.67,51.12,61.26,65.96,68.47,69.98,70.35,69.52,67.80,65.66,62.01,56.87,50.01,40.94,29.86,18.26,10.59,10.85,11.07,11.06,11.35,0.00,0.00,0.00,15.19,55.13,65.42,70.27,73.68,75.51,76.38,76.78,76.77,76.24,75.10,73.65,71.39,67.65,61.80,51.82,23.37,17.61,14.40,11.48,11.35,87.94,88.67,89.00,89.52,89.66,89.80,89.69,89.61,89.48,89.13,88.55,88.17,87.34,86.35,84.53,83.13,79.71,74.84,65.60,49.52,43.57,37.19,40.52,21.67,92.87,92.95,92.89,93.23,93.10,93.11,93.03,93.13,92.97,92.75,92.54,92.09,91.51,90.82,89.70,88.11,85.67,81.62,74.09,62.43,53.18,47.65,47.55,31.49
7,,,,0.00,0.00,0.00,38.47,50.41,56.56,59.52,60.71,60.15,59.10,56.41,51.78,45.55,37.66,27.63,17.11,10.45,10.76,11.02,11.04,11.35,,,,0.00,0.00,0.00,42.09,55.60,62.37,66.42,68.49,69.38,69.98,69.43,68.21,66.44,63.19,56.96,47.95,22.21,17.15,14.15,11.47,11.35,78.26,80.97,82.96,84.43,85.38,85.79,86.24,86.54,86.36,86.13,85.69,85.35,84.33,83.25,81.68,79.89,76.34,71.25,62.08,45.91,41.72,35.87,39.17,21.67,90.01,90.34,90.47,90.81,90.96,90.97,90.87,91.03,91.04,90.61,90.50,89.97,89.34,88.63,87.22,85.74,82.83,78.66,70.71,59.10,50.67,45.14,46.39,31.49
8,,,,,,,0.00,0.00,35.32,45.62,49.77,51.23,51.99,50.20,46.33,41.37,34.38,25.80,16.22,10.31,10.71,10.96,11.00,11.35,,,,,,,0.00,0.00,39.75,51.68,57.28,60.38,62.37,62.81,62.32,61.07,58.26,52.70,44.55,21.19,16.73,13.90,11.46,11.35,14.82,60.79,70.72,75.19,77.94,80.12,81.18,82.01,82.45,82.37,82.23,81.83,81.15,79.84,78.50,76.40,72.79,67.76,58.46,42.33,40.22,34.69,37.77,21.67,85.01,86.15,86.86,87.55,88.18,88.20,88.42,88.28,88.25,88.07,87.82,87.52,86.86,85.96,84.51,83.01,79.94,75.45,67.55,55.63,48.30,43.14,45.39,31.49
9,,,,,,,,,0.00,24.61,36.16,40.92,43.71,43.23,41.15,37.10,31.53,23.96,15.29,10.16,10.62,10.91,10.96,11.35,,,,,,,,,0.00,28.40,42.23,49.03,53.76,55.67,55.88,55.76,53.32,48.41,41.63,19.99,16.27,13.67,11.44,11.35,0.00,0.00,0.00,53.27,65.22,70.82,73.98,75.81,77.35,77.78,78.22,78.25,77.37,76.42,74.85,72.79,69.22,63.78,55.17,39.59,38.74,33.55,36.38,21.67,74.94,78.56,81.00,82.77,83.81,84.56,85.10,85.43,85.62,85.38,84.99,84.66,84.10,83.14,81.75,80.13,76.98,72.39,64.45,52.42,46.41,41.44,44.24,31.49
10,,,,,,,,,,0.00,18.13,29.65,35.32,36.91,36.16,33.15,28.77,22.48,14.68,10.04,10.54,10.83,10.92,11.35,,,,,,,,,,0.00,21.30,35.59,43.74,47.67,49.65,50.09,48.35,44.28,38.53,19.06,15.98,13.47,11.41,11.35,,,,0.00,29.09,53.04,62.33,67.37,70.61,72.53,73.27,73.45,73.48,72.79,71.37,69.29,66.01,60.22,51.87,37.34,37.23,32.63,34.74,21.67,35.77,61.72,70.75,74.90,77.56,79.70,80.66,81.56,81.90,81.93,82.03,81.74,81.16,80.14,78.74,77.24,73.95,69.10,61.49,49.58,44.89,40.00,43.10,31.49
11,,,,,,,,,,,0.00,15.12,26.64,30.74,31.57,29.53,26.09,21.02,13.71,9.89,10.45,10.77,10.89,11.35,,,,,,,,,,,0.00,19.26,32.84,39.37,42.85,44.23,43.83,40.86,35.53,18.19,15.75,13.30,11.39,11.35,,,,,0.00,0.00,42.13,54.50,61.19,65.46,67.39,68.26,68.78,68.60,67.20,65.71,62.30,56.44,48.97,35.10,35.96,31.47,33.51,21.67,0.00,0.00,42.27,60.21,68.37,72.40,74.90,76.52,78.01,78.27,78.64,78.45,77.81,77.16,75.68,73.85,70.63,65.75,58.59,46.62,43.55,38.87,41.95,31.49
12,,,,,,,,,,,,0.00,16.85,24.53,26.88,26.06,23.77,19.44,13.08,9.75,10.39,10.70,10.80,11.35,,,,,,,,,,,,0.00,21.15,31.16,36.45,38.58,39.39,37.57,32.87,17.56,15.44,13.10,11.36,11.35,,,,,,,0.00,34.10,48.41,56.07,60.04,62.24,63.81,63.79,62.90,61.91,58.69,53.20,46.28,32.90,34.24,30.54,32.15,21.67,,,0.00,0.00,50.19,61.67,67.19,70.61,72.71,73.99,74.56,74.61,74.62,73.83,72.47,70.84,67.55,62.54,55.32,43.86,42.31,37.67,40.73,31.49
13,,,,,,,,,,,,,0.79,17.99,22.62,23.12,21.45,18.10,12.45,9.65,10.26,10.64,10.75,11.35,,,,,,,,,,,,,1.59,23.14,30.55,33.52,35.40,34.52,30.38,17.06,15.21,12.95,11.35,11.35,,,,,,,,0.00,30.39,45.06,51.71,55.71,58.34,58.93,58.62,57.73,55.11,50.20,43.84,30.93,32.55,29.45,30.94,21.67,,,,,0.00,42.34,55.50,62.33,66.52,68.89,70.07,70.67,70.92,70.36,68.98,67.59,64.55,59.21,52.35,41.60,40.93,36.68,39.47,31.49
14,,,,,,,,,,,,,0.00,9.58,18.05,19.84,19.16,16.81,11.76,9.48,10.22,10.57,10.71,11.35,,,,,,,,,,,,,0.00,13.37,24.31,28.66,31.23,31.18,28.00,16.53,14.88,12.77,11.35,11.35,,,,,,,,,0.00,30.28,42.00,48.02,52.38,54.26,54.24,54.13,51.65,47.21,41.54,29.07,30.86,28.59,29.46,21.67,,,,,,0.00,37.09,50.78,57.94,62.53,65.06,66.05,66.60,66.65,65.40,64.18,61.32,55.90,49.73,39.16,39.63,35.75,38.14,31.49
15,,,,,,,,,,,,,,0.00,13.26,16.93,17.25,15.50,11.24,9.34,10.15,10.55,10.64,11.35,,,,,,,,,,,,,,0.00,18.26,24.41,27.78,28.19,25.98,16.09,14.67,12.60,11.35,11.35,,,,,,,,,,0.00,30.91,39.97,46.03,48.97,50.08,49.89,48.23,44.05,39.16,27.23,29.43,27.64,28.15,21.67,,,,,,,0.00,34.80,47.90,55.09,58.72,60.80,62.52,62.61,61.79,60.82,57.90,52.86,47.22,37.35,38.44,34.75,36.99,31.49
16,,,,,,,,,,,,,,,7.30,13.74,15.23,14.10,10.62,9.17,10.05,10.51,10.61,11.35,,,,,,,,,,,,,,,11.20,20.27,24.36,25.65,23.94,15.76,14.49,12.46,11.35,11.35,,,,,,,,,,,15.27,31.28,39.46,43.30,45.54,45.99,45.01,41.63,36.71,25.56,27.70,26.65,26.91,21.67,,,,,,,,0.00,34.79,46.65,52.19,55.59,58.03,58.84,58.12,57.37,54.68,50.37,45.02,35.73,37.25,33.68,35.96,31.49
17,,,,,,,,,,,,,,,1.37,10.44,13.12,13.06,10.17,9.09,9.96,10.43,10.51,11.35,,,,,,,,,,,,,,,2.91,16.06,21.32,23.50,22.20,15.38,14.27,12.38,11.35,11.35,,,,,,,,,,,0.00,21.55,32.79,38.34,41.36,42.37,41.62,39.19,34.75,24.10,26.41,25.86,25.86,21.67,,,,,,,,,12.65,36.37,44.81,49.62,53.09,54.72,54.44,54.02,51.49,47.34,42.70,34.08,36.08,32.81,34.74,31.49
18,,,,,,,,,,,,,,,0.00,7.13,11.30,12.08,9.53,8.91,9.89,10.35,10.44,11.35,,,,,,,,,,,,,,,0.00,11.61,18.49,21.45,20.74,15.11,13.99,12.25,11.35,11.35,,,,,,,,,,,,6.88,26.15,33.18,37.16,38.69,38.85,36.87,32.78,22.68,25.11,25.10,24.96,21.67,,,,,,,,,0.00,23.40,36.89,43.45,48.39,50.37,50.86,50.65,48.81,44.83,40.60,32.51,34.91,31.89,33.63,31.49
19,,,,,,,,,,,,,,,,4.09,9.24,10.84,9.10,8.82,9.81,10.26,10.35,11.35,,,,,,,,,,,,,,,,7.13,15.85,19.41,19.34,14.78,13.82,12.12,11.35,11.35,,,,,,,,,,,,0.00,18.67,28.21,33.25,35.20,36.00,34.68,30.85,21.53,23.77,24.14,23.98,21.67,,,,,,,,,,0.00,28.22,36.84,43.14,46.01,47.31,47.18,45.86,42.51,38.44,31.07,33.59,30.99,32.61,31.49
20,,,,,,,,,,,,,,,,0.89,7.50,9.82,8.40,8.69,9.69,10.19,10.25,11.35,,,,,,,,,,,,,,,,2.55,12.98,17.50,17.91,14.46,13.60,12.01,11.35,11.35,,,,,,,,,,,,,8.36,23.49,29.44,31.98,33.33,32.48,29.07,20.48,22.56,23.64,22.96,21.67,,,,,,,,,,,16.42,30.35,37.89,41.79,43.56,44.22,43.07,40.30,36.52,29.54,32.36,30.20,31.32,31.49
21,,,,,,,,,,,,,,,,0.00,5.99,8.82,7.80,8.57,9.60,10.08,10.19,11.35,,,,,,,,,,,,,,,,0.00,10.22,15.82,16.86,14.20,13.43,11.93,11.35,11.35,,,,,,,,,,,,,0.00,18.23,25.70,28.95,30.80,30.33,27.50,19.58,21.50,22.90,22.05,21.67,,,,,,,,,,,0.00,23.09,32.72,37.55,40.24,41.06,40.44,38.16,34.58,28.24,31.08,29.37,30.18,31.49
22,,,,,,,,,,,,,,,,,4.30,7.74,7.32,8.32,9.49,10.00,10.13,11.35,,,,,,,,,,,,,,,,,7.70,14.20,15.70,13.90,13.27,11.83,11.35,11.35,,,,,,,,,,,,,,12.13,22.28,26.00,28.54,28.16,25.84,18.67,20.58,22.22,21.24,21.67,,,,,,,,,,,,13.88,27.71,33.54,36.82,38.01,38.03,36.23,32.92,26.84,29.86,28.76,29.26,31.49
23,,,,,,,,,,,,,,,,,2.58,6.78,6.77,8.13,9.37,9.94,10.08,11.35,,,,,,,,,,,,,,,,,5.24,12.51,14.51,13.65,13.11,11.78,11.35,11.35,,,,,,,,,,,,,,4.67,18.58,23.51,26.15,26.51,24.43,17.92,19.51,21.47,20.44,21.67,,,,,,,,,,,,0.21,22.46,29.96,33.64,35.13,35.78,34.33,31.18,25.54,28.65,28.06,28.25,31.49
24,,,,,,,,,,,,,,,,,0.96,5.87,5.99,7.86,9.28,9.84,9.97,11.35,,,,,,,,,,,,,,,,,2.70,10.94,13.49,13.43,12.91,11.71,11.35,11.35,,,,,,,,,,,,,,,14.88,20.90,23.98,24.91,23.12,17.40,18.69,20.93,19.75,21.67,,,,,,,,,,,,0.00,16.46,25.85,30.75,32.56,33.39,32.49,29.50,24.30,27.64,27.29,27.22,31.49
25,,,,,,,,,,,,,,,,,0.09,4.84,5.54,7.57,9.10,9.74,9.87,11.35,,,,,,,,,,,,,,,,,0.60,9.57,12.67,13.21,12.74,11.62,11.35,11.35,,,,,,,,,,,,,,,10.43,18.28,22.03,23.45,22.02,16.88,18.03,20.43,19.07,21.67,,,,,,,,,,,,,8.73,22.48,27.82,30.06,31.54,30.77,27.98,23.38,26.56,26.64,26.37,31.49
26,,,,,,,,,,,,,,,,,0.00,3.78,4.99,7.36,8.98,9.60,9.77,11.35,,,,,,,,,,,,,,,,,0.00,8.18,11.84,12.97,12.60,11.53,11.35,11.35,,,,,,,,,,,,,,,5.91,15.90,20.04,21.99,20.90,16.34,17.36,19.70,18.39,21.67,,,,,,,,,,,,,0.00,18.41,24.86,27.72,29.41,28.83,26.44,22.29,25.32,25.82,25.59,31.49
27,,,,,,,,,,,,,,,,,,2.75,4.38,7.09,8.89,9.50,9.68,11.35,,,,,,,,,,,,,,,,,,6.84,11.19,12.76,12.41,11.51,11.35,11.35,,,,,,,,,,,,,,,1.07,13.36,18.27,20.70,19.90,15.94,16.80,19.10,17.58,21.67,,,,,,,,,,,,,,14.06,22.32,25.46,27.43,27.31,25.14,21.39,24.28,25.25,24.79,31.49
28,,,,,,,,,,,,,,,,,,1.63,3.72,6.90,8.76,9.41,9.55,11.35,,,,,,,,,,,,,,,,,,5.35,10.38,12.52,12.29,11.50,11.35,11.35,,,,,,,,,,,,,,,0.00,10.57,16.70,19.33,18.95,15.54,16.19,18.47,16.89,21.67,,,,,,,,,,,,,,8.95,19.59,23.61,25.65,25.91,24.00,20.61,23.52,24.78,24.01,31.49
29,,,,,,,,,,,,,,,,,,0.84,3.24,6.56,8.64,9.26,9.37,11.35,,,,,,,,,,,,,,,,,,3.73,9.60,12.25,12.17,11.47,11.35,11.35,,,,,,,,,,,,,,,,7.90,15.02,17.98,17.97,15.22,15.69,17.83,16.36,21.67,,,,,,,,,,,,,,3.41,16.69,21.47,23.91,24.49,22.83,19.74,22.71,24.16,23.08,31.49
30,,,,,,,,,,,,,,,,,,0.31,2.69,6.29,8.51,9.12,9.25,11.35,,,,,,,,,,,,,,,,,,2.13,8.92,12.01,12.01,11.46,11.35,11.35,,,,,,,,,,,,,,,,5.58,13.24,16.88,17.21,14.88,15.23,17.32,15.86,21.67,,,,,,,,,,,,,,0.00,13.88,19.42,22.40,23.41,22.05,19.02,21.84,23.41,22.38,31.49
31,,,,,,,,,,,,,,,,,,0.03,2.09,6.04,8.22,9.02,9.09,11.35,,,,,,,,,,,,,,,,,,0.84,8.20,11.79,11.91,11.42,11.35,11.35,,,,,,,,,,,,,,,,2.86,11.58,15.91,16.38,14.61,14.87,16.82,15.25,21.67,,,,,,,,,,,,,,,10.41,17.43,20.65,22.20,21.01,18.44,21.08,22.86,21.75,31.49
32,,,,,,,,,,,,,,,,,,0.00,1.54,5.73,8.05,8.87,8.97,11.35,,,,,,,,,,,,,,,,,,0.11,7.33,11.51,11.79,11.40,11.35,11.35,,,,,,,,,,,,,,,,0.49,9.89,14.75,15.53,14.39,14.55,16.24,14.66,21.67,,,,,,,,,,,,,,,7.08,15.67,19.19,21.06,20.20,17.88,20.34,22.39,21.22,31.49
33,,,,,,,,,,,,,,,,,,,1.12,5.47,7.80,8.71,8.79,11.35,,,,,,,,,,,,,,,,,,0.00,6.34,11.29,11.74,11.40,11.35,11.35,,,,,,,,,,,,,,,,,8.47,13.66,14.82,14.17,14.23,15.73,14.18,21.67,,,,,,,,,,,,,,,3.73,13.62,17.88,19.98,19.33,17.39,19.57,22.03,20.46,31.49
34,,,,,,,,,,,,,,,,,,,0.69,5.12,7.55,8.55,8.51,11.35,,,,,,,,,,,,,,,,,,,5.41,11.07,11.63,11.33,11.35,11.35,,,,,,,,,,,,,,,,,6.98,12.70,14.02,13.94,13.97,15.17,13.74,21.67,,,,,,,,,,,,,,,0.51,11.44,16.63,18.76,18.49,16.89,18.86,21.57,19.95,31.49
35,,,,,,,,,,,,,,,,,,,0.40,4.75,7.39,8.36,8.32,11.35,,,,,,,,,,,,,,,,,,,4.63,10.94,11.52,11.31,11.35,11.35,,,,,,,,,,,,,,,,,5.62,11.72,13.40,13.70,13.74,14.68,13.28,21.67,,,,,,,,,,,,,,,0.00,9.46,15.22,17.84,17.77,16.35,18.29,21.09,19.31,31.49
36,,,,,,,,,,,,,,,,,,,0.16,4.42,7.12,8.21,8.14,11.35,,,,,,,,,,,,,,,,,,,3.73,10.77,11.43,11.30,11.35,11.35,,,,,,,,,,,,,,,,,4.18,10.72,12.77,13.48,13.53,14.22,12.92,21.67,,,,,,,,,,,,,,,,7.51,13.88,16.92,16.97,15.83,17.71,20.57,18.76,31.49
37,,,,,,,,,,,,,,,,,,,0.03,4.20,6.84,7.88,7.90,11.35,,,,,,,,,,,,,,,,,,,2.92,10.53,11.38,11.30,11.35,11.35,,,,,,,,,,,,,,,,,2.81,9.80,12.02,13.27,13.43,13.86,12.50,21.67,,,,,,,,,,,,,,,,5.88,12.51,15.97,16.31,15.49,17.21,20.17,18.17,31.49
38,,,,,,,,,,,,,,,,,,,0.00,3.87,6.57,7.62,7.58,11.35,,,,,,,,,,,,,,,,,,,2.15,10.28,11.36,11.30,11.35,11.35,,,,,,,,,,,,,,,,,1.48,9.02,11.73,13.14,13.29,13.45,12.22,21.67,,,,,,,,,,,,,,,,3.87,11.22,15.15,15.59,15.14,16.85,19.68,17.67,31.49
39,,,,,,,,,,,,,,,,,,,,3.55,6.34,7.32,7.19,11.35,,,,,,,,,,,,,,,,,,,1.32,10.16,11.31,11.30,11.35,11.35,,,,,,,,,,,,,,,,,0.44,8.14,11.26,12.99,13.15,13.10,11.98,21.67,,,,,,,,,,,,,,,,1.99,9.93,14.21,14.96,14.82,16.35,19.22,17.25,31.49
40,,,,,,,,,,,,,,,,,,,,3.23,6.12,7.04,6.83,11.35,,,,,,,,,,,,,,,,,,,0.80,10.05,11.29,11.30,11.35,11.35,,,,,,,,,,,,,,,,,0.04,7.24,10.70,12.76,12.98,12.86,11.81,21.67,,,,,,,,,,,,,,,,0.47,8.72,13.37,14.40,14.55,15.92,18.75,16.75,31.49
41,,,,,,,,,,,,,,,,,,,,2.89,5.83,6.80,6.49,11.35,,,,,,,,,,,,,,,,,,,0.35,9.87,11.23,11.28,11.35,11.35,,,,,,,,,,,,,,,,,0.00,6.46,10.28,12.54,12.88,12.61,11.65,21.67,,,,,,,,,,,,,,,,0.00,7.69,12.64,13.78,14.30,15.48,18.30,16.35,31.49
42,,,,,,,,,,,,,,,,,,,,2.60,5.54,6.61,6.23,11.35,,,,,,,,,,,,,,,,,,,0.06,9.69,11.11,11.28,11.35,11.35,,,,,,,,,,,,,,,,,,5.57,9.75,12.34,12.71,12.40,11.54,21.67,,,,,,,,,,,,,,,,,6.65,11.87,13.24,13.99,15.04,17.82,15.95,31.49
43,,,,,,,,,,,,,,,,,,,,2.25,5.24,6.35,5.98,11.35,,,,,,,,,,,,,,,,,,,0.00,9.51,11.06,11.28,11.35,11.35,,,,,,,,,,,,,,,,,,4.70,9.22,12.16,12.55,12.17,11.46,21.67,,,,,,,,,,,,,,,,,5.62,11.10,12.66,13.68,14.71,17.44,15.46,31.49
44,,,,,,,,,,,,,,,,,,,,1.80,4.91,6.08,5.50,11.35,,,,,,,,,,,,,,,,,,,,9.33,10.93,11.28,11.35,11.35,,,,,,,,,,,,,,,,,,3.78,8.73,11.95,12.42,11.98,11.41,21.67,,,,,,,,,,,,,,,,,4.64,10.29,12.13,13.47,14.47,17.00,15.01,31.49
45,,,,,,,,,,,,,,,,,,,,1.38,4.65,5.79,5.06,11.35,,,,,,,,,,,,,,,,,,,,9.07,10.83,11.28,11.35,11.35,,,,,,,,,,,,,,,,,,2.84,8.24,11.73,12.27,11.77,11.37,21.67,,,,,,,,,,,,,,,,,3.55,9.59,11.72,13.30,14.22,16.63,14.48,31.49
46,,,,,,,,,,,,,,,,,,,,1.07,4.38,5.50,4.71,11.35,,,,,,,,,,,,,,,,,,,,8.87,10.78,11.27,11.35,11.35,,,,,,,,,,,,,,,,,,1.89,7.77,11.57,12.19,11.66,11.37,21.67,,,,,,,,,,,,,,,,,2.58,8.95,11.37,13.12,13.95,16.16,14.20,31.49
47,,,,,,,,,,,,,,,,,,,,0.82,4.10,5.15,4.28,11.35,,,,,,,,,,,,,,,,,,,,8.69,10.63,11.24,11.35,11.35,,,,,,,,,,,,,,,,,,1.15,7.21,11.39,12.11,11.58,11.36,21.67,,,,,,,,,,,,,,,,,1.53,8.25,10.99,12.94,13.73,15.72,13.84,31.49
48,,,,,,,,,,,,,,,,,,,,0.64,3.80,4.92,3.89,11.35,,,,,,,,,,,,,,,,,,,,8.50,10.53,11.22,11.35,11.35,,,,,,,,,,,,,,,,,,0.58,6.49,11.23,12.03,11.49,11.35,21.67,,,,,,,,,,,,,,,,,0.74,7.57,10.50,12.74,13.52,15.32,13.45,31.49
49,,,,,,,,,,,,,,,,,,,,0.46,3.47,4.62,3.52,11.35,,,,,,,,,,,,,,,,,,,,8.16,10.44,11.20,11.35,11.35,,,,,,,,,,,,,,,,,,0.17,5.95,11.06,11.93,11.45,11.35,21.67,,,,,,,,,,,,,,,,,0.24,6.90,10.15,12.57,13.37,14.98,13.17,31.49
50,,,,,,,,,,,,,,,,,,,,0.24,3.17,4.31,2.92,11.35,,,,,,,,,,,,,,,,,,,,7.76,10.35,11.17,11.35,11.35,,,,,,,,,,,,,,,,,,0.02,5.36,10.97,11.83,11.41,11.35,21.67,,,,,,,,,,,,,,,,,0.02,6.30,9.72,12.37,13.20,14.64,12.86,31.49
51,,,,,,,,,,,,,,,,,,,,0.13,2.80,3.99,2.39,11.35,,,,,,,,,,,,,,,,,,,,7.38,10.26,11.15,11.35,11.35,,,,,,,,,,,,,,,,,,0.00,4.95,10.85,11.78,11.39,11.35,21.67,,,,,,,,,,,,,,,,,0.00,5.62,9.27,12.15,13.08,14.26,12.53,31.49
52,,,,,,,,,,,,,,,,,,,,0.05,2.41,3.69,1.96,11.35,,,,,,,,,,,,,,,,,,,,7.02,10.10,11.12,11.35,11.35,,,,,,,,,,,,,,,,,,,4.35,10.68,11.69,11.37,11.35,21.67,,,,,,,,,,,,,,,,,,4.91,8.89,11.91,12.92,13.97,12.27,31.49
53,,,,,,,,,,,,,,,,,,,,0.01,2.11,3.39,1.60,11.35,,,,,,,,,,,,,,,,,,,,6.65,9.94,11.07,11.35,11.35,,,,,,,,,,,,,,,,,,,3.82,10.49,11.64,11.35,11.35,21.67,,,,,,,,,,,,,,,,,,4.24,8.40,11.86,12.69,13.71,12.12,31.49
54,,,,,,,,,,,,,,,,,,,,0.00,1.72,2.99,1.10,11.35,,,,,,,,,,,,,,,,,,,,6.21,9.85,11.00,11.34,11.35,,,,,,,,,,,,,,,,,,,3.31,10.35,11.57,11.34,11.35,21.67,,,,,,,,,,,,,,,,,,3.57,8.04,11.66,12.58,13.33,11.95,31.49
55,,,,,,,,,,,,,,,,,,,,,1.35,2.62,0.79,11.35,,,,,,,,,,,,,,,,,,,,5.81,9.69,10.94,11.34,11.35,,,,,,,,,,,,,,,,,,,2.87,10.26,11.52,11.33,11.35,21.67,,,,,,,,,,,,,,,,,,2.87,7.59,11.49,12.43,13.02,11.82,31.49
56,,,,,,,,,,,,,,,,,,,,,1.14,2.23,0.56,11.35,,,,,,,,,,,,,,,,,,,,5.35,9.53,10.89,11.34,11.35,,,,,,,,,,,,,,,,,,,2.49,10.13,11.43,11.32,11.35,21.67,,,,,,,,,,,,,,,,,,2.18,7.19,11.32,12.33,12.82,11.68,31.49
57,,,,,,,,,,,,,,,,,,,,,0.85,1.82,0.42,11.35,,,,,,,,,,,,,,,,,,,,4.88,9.31,10.82,11.34,11.35,,,,,,,,,,,,,,,,,,,1.82,9.98,11.36,11.31,11.35,21.67,,,,,,,,,,,,,,,,,,1.49,6.65,11.21,12.22,12.63,11.61,31.49
58,,,,,,,,,,,,,,,,,,,,,0.63,1.42,0.27,11.35,,,,,,,,,,,,,,,,,,,,4.42,9.15,10.72,11.33,11.35,,,,,,,,,,,,,,,,,,,1.40,9.88,11.25,11.30,11.35,21.67,,,,,,,,,,,,,,,,,,0.96,6.14,11.04,12.12,12.41,11.50,31.49
59,,,,,,,,,,,,,,,,,,,,,0.43,1.11,0.15,11.35,,,,,,,,,,,,,,,,,,,,3.96,8.94,10.58,11.32,11.35,,,,,,,,,,,,,,,,,,,0.98,9.76,11.16,11.30,11.35,21.67,,,,,,,,,,,,,,,,,,0.61,5.71,10.90,12.02,12.25,11.44,31.49
60,,,,,,,,,,,,,,,,,,,,,0.20,0.85,0.04,11.35,,,,,,,,,,,,,,,,,,,,3.63,8.64,10.46,11.32,11.35,,,,,,,,,,,,,,,,,,,0.67,9.64,11.11,11.29,11.35,21.67,,,,,,,,,,,,,,,,,,0.27,5.30,10.80,11.95,12.10,11.40,31.49
61,,,,,,,,,,,,,,,,,,,,,0.10,0.67,0.02,11.35,,,,,,,,,,,,,,,,,,,,3.14,8.36,10.32,11.31,11.35,,,,,,,,,,,,,,,,,,,0.48,9.46,11.05,11.29,11.35,21.67,,,,,,,,,,,,,,,,,,0.04,4.89,10.71,11.87,11.92,11.38,31.49
62,,,,,,,,,,,,,,,,,,,,,0.05,0.54,,11.35,,,,,,,,,,,,,,,,,,,,2.52,8.08,10.22,11.31,11.35,,,,,,,,,,,,,,,,,,,0.20,9.36,10.96,11.28,11.35,21.67,,,,,,,,,,,,,,,,,,0.01,4.49,10.54,11.75,11.78,11.37,31.49
63,,,,,,,,,,,,,,,,,,,,,0.01,0.36,,11.35,,,,,,,,,,,,,,,,,,,,2.10,7.74,10.11,11.31,11.35,,,,,,,,,,,,,,,,,,,0.06,9.22,10.91,11.28,11.35,21.67,,,,,,,,,,,,,,,,,,0.00,3.99,10.41,11.69,11.67,11.37,31.49
64,,,,,,,,,,,,,,,,,,,,,0.00,0.21,,11.35,,,,,,,,,,,,,,,,,,,,1.51,7.31,9.99,11.31,11.35,,,,,,,,,,,,,,,,,,,0.00,9.09,10.82,11.28,11.35,21.67,,,,,,,,,,,,,,,,,,,3.66,10.33,11.65,11.60,11.36,31.49
65,,,,,,,,,,,,,,,,,,,,,,0.12,,11.35,,,,,,,,,,,,,,,,,,,,1.17,7.01,9.73,11.30,11.35,,,,,,,,,,,,,,,,,,,,8.90,10.71,11.28,11.35,21.67,,,,,,,,,,,,,,,,,,,3.19,10.21,11.58,11.49,11.36,31.49
66,,,,,,,,,,,,,,,,,,,,,,0.02,,11.35,,,,,,,,,,,,,,,,,,,,0.77,6.59,9.61,11.30,11.35,,,,,,,,,,,,,,,,,,,,8.83,10.64,11.28,11.35,21.67,,,,,,,,,,,,,,,,,,,2.91,10.09,11.53,11.46,11.36,31.49
67,,,,,,,,,,,,,,,,,,,,,,0.00,,11.35,,,,,,,,,,,,,,,,,,,,0.53,6.18,9.39,11.30,11.35,,,,,,,,,,,,,,,,,,,,8.74,10.56,11.28,11.35,21.67,,,,,,,,,,,,,,,,,,,2.56,9.97,11.42,11.40,11.36,31.49
68,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,0.26,5.75,9.16,11.29,11.35,,,,,,,,,,,,,,,,,,,,8.60,10.53,11.26,11.35,21.67,,,,,,,,,,,,,,,,,,,2.06,9.85,11.34,11.36,11.35,31.49
69,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,0.07,5.45,8.80,11.29,11.35,,,,,,,,,,,,,,,,,,,,8.42,10.43,11.24,11.35,21.67,,,,,,,,,,,,,,,,,,,1.64,9.78,11.25,11.35,11.35,31.49
70,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,0.04,4.96,8.46,11.28,11.35,,,,,,,,,,,,,,,,,,,,8.14,10.36,11.23,11.35,21.67,,,,,,,,,,,,,,,,,,,1.37,9.69,11.18,11.34,11.35,31.49
71,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,0.01,4.48,8.04,11.28,11.35,,,,,,,,,,,,,,,,,,,,7.90,10.33,11.23,11.35,21.67,,,,,,,,,,,,,,,,,,,1.02,9.48,11.09,11.33,11.35,31.49
72,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,0.00,4.11,7.66,11.28,11.35,,,,,,,,,,,,,,,,,,,,7.64,10.24,11.22,11.35,21.67,,,,,,,,,,,,,,,,,,,0.76,9.39,10.99,11.30,11.35,31.49
73,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,3.59,7.27,11.26,11.35,,,,,,,,,,,,,,,,,,,,7.37,10.14,11.19,11.35,21.67,,,,,,,,,,,,,,,,,,,0.56,9.29,10.95,11.29,11.35,31.49
74,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,3.04,6.92,11.26,11.35,,,,,,,,,,,,,,,,,,,,7.13,10.01,11.18,11.35,21.67,,,,,,,,,,,,,,,,,,,0.35,9.21,10.87,11.29,11.35,31.49
75,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,2.62,6.49,11.25,11.35,,,,,,,,,,,,,,,,,,,,6.85,9.93,11.17,11.35,21.67,,,,,,,,,,,,,,,,,,,0.20,9.06,10.77,11.28,11.35,31.49
76,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,2.08,6.06,11.24,11.35,,,,,,,,,,,,,,,,,,,,6.58,9.86,11.14,11.34,21.67,,,,,,,,,,,,,,,,,,,0.06,8.91,10.72,11.28,11.35,31.49
77,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,1.66,5.57,11.21,11.35,,,,,,,,,,,,,,,,,,,,6.34,9.78,11.11,11.34,21.67,,,,,,,,,,,,,,,,,,,0.02,8.83,10.64,11.28,11.35,31.49
78,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,1.27,5.15,11.19,11.35,,,,,,,,,,,,,,,,,,,,6.10,9.70,11.05,11.34,21.67,,,,,,,,,,,,,,,,,,,0.00,8.78,10.59,11.28,11.35,31.49
79,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.83,4.77,11.16,11.35,,,,,,,,,,,,,,,,,,,,5.87,9.55,11.05,11.34,21.67,,,,,,,,,,,,,,,,,,,,8.68,10.54,11.28,11.35,31.49
80,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.56,4.29,11.12,11.35,,,,,,,,,,,,,,,,,,,,5.55,9.44,11.01,11.34,21.67,,,,,,,,,,,,,,,,,,,,8.52,10.50,11.27,11.35,31.49
81,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.30,3.83,11.07,11.35,,,,,,,,,,,,,,,,,,,,5.15,9.33,10.95,11.34,21.67,,,,,,,,,,,,,,,,,,,,8.38,10.41,11.27,11.35,31.49
82,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.09,3.26,11.05,11.35,,,,,,,,,,,,,,,,,,,,4.90,9.17,10.87,11.34,21.67,,,,,,,,,,,,,,,,,,,,8.16,10.37,11.26,11.35,31.49
83,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.04,2.68,11.02,11.35,,,,,,,,,,,,,,,,,,,,4.54,9.06,10.82,11.33,21.67,,,,,,,,,,,,,,,,,,,,7.98,10.32,11.24,11.35,31.49
84,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.01,2.29,10.91,11.35,,,,,,,,,,,,,,,,,,,,4.30,8.90,10.78,11.32,21.67,,,,,,,,,,,,,,,,,,,,7.75,10.23,11.24,11.35,31.49
85,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,1.83,10.87,11.35,,,,,,,,,,,,,,,,,,,,4.03,8.77,10.74,11.32,21.67,,,,,,,,,,,,,,,,,,,,7.54,10.16,11.23,11.35,31.49
86,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,1.37,10.76,11.35,,,,,,,,,,,,,,,,,,,,3.73,8.52,10.63,11.31,21.67,,,,,,,,,,,,,,,,,,,,7.30,10.05,11.21,11.35,31.49
87,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,1.07,10.70,11.35,,,,,,,,,,,,,,,,,,,,3.41,8.37,10.55,11.31,21.67,,,,,,,,,,,,,,,,,,,,7.07,9.98,11.20,11.35,31.49
88,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.75,10.58,11.35,,,,,,,,,,,,,,,,,,,,3.09,8.23,10.49,11.31,21.67,,,,,,,,,,,,,,,,,,,,6.94,9.92,11.18,11.35,31.49
89,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.50,10.46,11.35,,,,,,,,,,,,,,,,,,,,2.82,7.99,10.40,11.31,21.67,,,,,,,,,,,,,,,,,,,,6.62,9.87,11.18,11.35,31.49
90,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.35,10.38,11.35,,,,,,,,,,,,,,,,,,,,2.49,7.80,10.28,11.31,21.67,,,,,,,,,,,,,,,,,,,,6.47,9.79,11.17,11.35,31.49
91,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.18,10.28,11.35,,,,,,,,,,,,,,,,,,,,2.09,7.54,10.23,11.31,21.67,,,,,,,,,,,,,,,,,,,,6.28,9.73,11.12,11.34,31.49
92,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.08,10.10,11.35,,,,,,,,,,,,,,,,,,,,1.71,7.25,10.20,11.31,21.67,,,,,,,,,,,,,,,,,,,,6.03,9.59,11.09,11.34,31.49
93,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.02,9.91,11.35,,,,,,,,,,,,,,,,,,,,1.44,6.94,10.08,11.31,21.67,,,,,,,,,,,,,,,,,,,,5.84,9.51,11.05,11.34,31.49
94,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.00,9.74,11.35,,,,,,,,,,,,,,,,,,,,1.15,6.73,9.99,11.31,21.67,,,,,,,,,,,,,,,,,,,,5.56,9.42,11.04,11.34,31.49
95,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,9.48,11.35,,,,,,,,,,,,,,,,,,,,0.91,6.61,9.90,11.30,21.67,,,,,,,,,,,,,,,,,,,,5.26,9.31,11.01,11.34,31.49
96,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,9.25,11.35,,,,,,,,,,,,,,,,,,,,0.72,6.31,9.78,11.29,21.67,,,,,,,,,,,,,,,,,,,,5.05,9.19,10.95,11.33,31.49
97,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,9.02,11.35,,,,,,,,,,,,,,,,,,,,0.54,6.04,9.63,11.29,21.67,,,,,,,,,,,,,,,,,,,,4.72,9.08,10.90,11.33,31.49
98,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,8.60,11.35,,,,,,,,,,,,,,,,,,,,0.31,5.75,9.51,11.29,21.67,,,,,,,,,,,,,,,,,,,,4.47,9.00,10.85,11.32,31.49
99,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,8.06,11.35,,,,,,,,,,,,,,,,,,,,0.18,5.46,9.41,11.28,21.67,,,,,,,,,,,,,,,,,,,,4.29,8.88,10.83,11.32,31.49
100,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,7.68,11.35,,,,,,,,,,,,,,,,,,,,0.11,5.19,9.25,11.28,21.67,,,,,,,,,,,,,,,,,,,,4.08,8.73,10.77,11.32,31.49
101,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,7.27,11.35,,,,,,,,,,,,,,,,,,,,0.05,4.90,9.07,11.28,21.67,,,,,,,,,,,,,,,,,,,,3.88,8.64,10.75,11.32,31.49
102,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,6.79,11.35,,,,,,,,,,,,,,,,,,,,0.02,4.66,8.90,11.28,21.67,,,,,,,,,,,,,,,,,,,,3.60,8.46,10.65,11.32,31.49
103,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,6.35,11.35,,,,,,,,,,,,,,,,,,,,0.00,4.36,8.68,11.27,21.67,,,,,,,,,,,,,,,,,,,,3.30,8.33,10.60,11.32,31.49
104,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,5.85,11.35,,,,,,,,,,,,,,,,,,,,,4.00,8.46,11.25,21.67,,,,,,,,,,,,,,,,,,,,3.05,8.20,10.56,11.32,31.49
105,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,5.20,11.35,,,,,,,,,,,,,,,,,,,,,3.68,8.15,11.25,21.67,,,,,,,,,,,,,,,,,,,,2.83,7.98,10.45,11.31,31.49
106,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,4.66,11.35,,,,,,,,,,,,,,,,,,,,,3.42,7.93,11.25,21.67,,,,,,,,,,,,,,,,,,,,2.63,7.82,10.34,11.31,31.49
107,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,4.06,11.35,,,,,,,,,,,,,,,,,,,,,3.07,7.64,11.23,21.67,,,,,,,,,,,,,,,,,,,,2.25,7.64,10.32,11.31,31.49
108,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,3.24,11.35,,,,,,,,,,,,,,,,,,,,,2.71,7.43,11.21,21.67,,,,,,,,,,,,,,,,,,,,1.94,7.41,10.27,11.31,31.49
109,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,2.49,11.35,,,,,,,,,,,,,,,,,,,,,2.41,7.21,11.20,21.67,,,,,,,,,,,,,,,,,,,,1.65,7.13,10.24,11.31,31.49
110,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,1.89,11.35,,,,,,,,,,,,,,,,,,,,,2.01,6.96,11.19,21.67,,,,,,,,,,,,,,,,,,,,1.40,6.89,10.14,11.30,31.49
111,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,1.40,11.35,,,,,,,,,,,,,,,,,,,,,1.68,6.61,11.18,21.67,,,,,,,,,,,,,,,,,,,,1.12,6.69,10.07,11.30,31.49
112,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.92,11.35,,,,,,,,,,,,,,,,,,,,,1.36,6.42,11.15,21.67,,,,,,,,,,,,,,,,,,,,0.95,6.58,10.00,11.30,31.49
113,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.56,11.35,,,,,,,,,,,,,,,,,,,,,1.05,6.14,11.12,21.67,,,,,,,,,,,,,,,,,,,,0.79,6.39,9.91,11.30,31.49
114,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.39,11.35,,,,,,,,,,,,,,,,,,,,,0.83,5.76,11.08,21.67,,,,,,,,,,,,,,,,,,,,0.63,6.16,9.80,11.30,31.49
115,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.17,11.35,,,,,,,,,,,,,,,,,,,,,0.66,5.51,11.04,21.67,,,,,,,,,,,,,,,,,,,,0.48,5.92,9.72,11.30,31.49
116,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.05,11.35,,,,,,,,,,,,,,,,,,,,,0.42,5.24,11.03,21.67,,,,,,,,,,,,,,,,,,,,0.31,5.73,9.63,11.29,31.49
117,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.01,11.35,,,,,,,,,,,,,,,,,,,,,0.22,4.96,11.02,21.67,,,,,,,,,,,,,,,,,,,,0.19,5.50,9.49,11.28,31.49
118,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.12,4.66,10.96,21.67,,,,,,,,,,,,,,,,,,,,0.14,5.23,9.39,11.28,31.49
119,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.07,4.33,10.89,21.67,,,,,,,,,,,,,,,,,,,,0.06,4.94,9.27,11.28,31.49
120,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.03,3.94,10.82,21.67,,,,,,,,,,,,,,,,,,,,0.03,4.76,9.18,11.27,31.49
121,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,0.00,3.57,10.75,21.67,,,,,,,,,,,,,,,,,,,,0.02,4.57,9.06,11.26,31.49
122,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,3.31,10.73,21.67,,,,,,,,,,,,,,,,,,,,0.00,4.36,8.85,11.26,31.49
123,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,2.88,10.67,21.67,,,,,,,,,,,,,,,,,,,,,4.04,8.74,11.23,31.49
124,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,2.48,10.57,21.67,,,,,,,,,,,,,,,,,,,,,3.75,8.56,11.22,31.49
125,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,2.15,10.49,21.67,,,,,,,,,,,,,,,,,,,,,3.57,8.36,11.21,31.49
126,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,1.69,10.40,21.67,,,,,,,,,,,,,,,,,,,,,3.33,8.15,11.20,31.49
127,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,1.35,10.35,21.67,,,,,,,,,,,,,,,,,,,,,3.04,7.94,11.19,31.49
128,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,1.05,10.26,21.67,,,,,,,,,,,,,,,,,,,,,2.79,7.74,11.19,31.49
129,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.84,10.17,21.67,,,,,,,,,,,,,,,,,,,,,2.45,7.41,11.16,31.49
130,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.64,10.07,21.67,,,,,,,,,,,,,,,,,,,,,2.22,7.22,11.14,31.49
131,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.47,9.99,21.67,,,,,,,,,,,,,,,,,,,,,1.86,7.00,11.12,31.49
132,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.33,9.86,21.67,,,,,,,,,,,,,,,,,,,,,1.57,6.81,11.09,31.49
133,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.19,9.73,21.67,,,,,,,,,,,,,,,,,,,,,1.37,6.60,11.07,31.49
134,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.10,9.58,21.67,,,,,,,,,,,,,,,,,,,,,1.10,6.38,11.05,31.49
135,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,0.02,9.41,21.67,,,,,,,,,,,,,,,,,,,,,0.96,6.15,11.04,31.49
136,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,9.22,21.67,,,,,,,,,,,,,,,,,,,,,0.75,5.95,10.98,31.49
137,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,9.00,21.67,,,,,,,,,,,,,,,,,,,,,0.57,5.68,10.94,31.49
138,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,8.87,21.67,,,,,,,,,,,,,,,,,,,,,0.36,5.38,10.89,31.49
139,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,8.57,21.67,,,,,,,,,,,,,,,,,,,,,0.20,5.15,10.84,31.49
140,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,8.28,21.67,,,,,,,,,,,,,,,,,,,,,0.12,4.94,10.82,31.49
141,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,7.93,21.67,,,,,,,,,,,,,,,,,,,,,0.07,4.67,10.76,31.49
142,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,7.61,21.67,,,,,,,,,,,,,,,,,,,,,0.04,4.38,10.74,31.49
143,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,7.35,21.67,,,,,,,,,,,,,,,,,,,,,0.01,4.21,10.68,31.49
144,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,7.12,21.67,,,,,,,,,,,,,,,,,,,,,0.00,3.88,10.56,31.49
145,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,6.76,21.67,,,,,,,,,,,,,,,,,,,,,,3.58,10.47,31.49
146,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,6.43,21.67,,,,,,,,,,,,,,,,,,,,,,3.32,10.42,31.49
147,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,6.14,21.67,,,,,,,,,,,,,,,,,,,,,,3.06,10.38,31.49
148,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,5.66,21.67,,,,,,,,,,,,,,,,,,,,,,2.65,10.28,31.49
149,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,5.27,21.67,,,,,,,,,,,,,,,,,,,,,,2.40,10.25,31.49
150,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,4.81,21.67,,,,,,,,,,,,,,,,,,,,,,2.11,10.19,31.49
151,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,4.40,21.67,,,,,,,,,,,,,,,,,,,,,,1.74,10.14,31.49
152,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,4.05,21.67,,,,,,,,,,,,,,,,,,,,,,1.44,10.06,31.49
153,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,3.43,21.67,,,,,,,,,,,,,,,,,,,,,,1.14,9.92,31.49
154,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,2.98,21.67,,,,,,,,,,,,,,,,,,,,,,0.94,9.81,31.49
155,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,2.42,21.67,,,,,,,,,,,,,,,,,,,,,,0.81,9.73,31.49
156,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,1.92,21.67,,,,,,,,,,,,,,,,,,,,,,0.63,9.60,31.49
157,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,1.50,21.67,,,,,,,,,,,,,,,,,,,,,,0.46,9.43,31.49
158,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,1.09,21.67,,,,,,,,,,,,,,,,,,,,,,0.38,9.32,31.49
159,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.75,21.67,,,,,,,,,,,,,,,,,,,,,,0.24,9.18,31.49
160,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.57,21.67,,,,,,,,,,,,,,,,,,,,,,0.15,9.06,31.49
161,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.29,21.67,,,,,,,,,,,,,,,,,,,,,,0.06,8.88,31.49
162,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.15,21.67,,,,,,,,,,,,,,,,,,,,,,0.03,8.72,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.07,21.67,,,,,,,,,,,,,,,,,,,,,,,8.50,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,0.03,21.67,,,,,,,,,,,,,,,,,,,,,,,8.23,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,7.99,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,7.71,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,7.42,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,7.20,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,7.01,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,6.72,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,6.41,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,6.16,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,5.77,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,5.47,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,5.08,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,4.71,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,4.35,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,3.96,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,3.58,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,3.13,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,2.62,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,2.20,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,1.74,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,1.33,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,1.01,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,0.72,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,0.52,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,0.38,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,0.20,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,0.10,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,0.04,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,0.03,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,11.35,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,21.67,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,31.49
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,10.32,,,,,,,,,,,,,,,,,,,,,,,,20.14

==> plots/data/baselines/weather_baselines.csv <==
X,LF-65-Mods,LF-60-Mods,LF-55-Mods,LF-50-Mods,LF-45-Mods,LF-40-Mods,LF-35-Mods,LF-30-Mods,LF-25-Mods,LF-20-Mods,LF-16-Mods,LF-12-Mods,LF-09-Mods,LF-08-Mods,LF-06-Mods,LF-04-Mods,LF-03-Mods,LF-02-Mods,LF-01-Mods,Jia-65-Mods,Jia-60-Mods,Jia-55-Mods,Jia-50-Mods,Jia-45-Mods,Jia-40-Mods,Jia-35-Mods,Jia-30-Mods,Jia-25-Mods,Jia-20-Mods,Jia-16-Mods,Jia-12-Mods,Jia-09-Mods,Jia-08-Mods,Jia-06-Mods,Jia-04-Mods,Jia-03-Mods,Jia-02-Mods,Jia-01-Mods
0,80.70,80.33,79.52,78.62,77.20,76.56,74.76,72.04,69.77,66.94,63.89,58.59,54.68,53.44,47.94,40.70,36.88,30.16,21.00,78.63,78.01,77.05,76.59,75.19,74.82,73.22,70.74,68.72,65.87,63.10,57.74,53.97,52.82,47.25,39.91,36.01,29.41,20.84
1,0.00,11.93,17.54,22.32,27.24,31.26,35.60,39.64,42.63,45.11,45.77,45.19,44.55,44.17,41.22,36.25,33.32,27.12,20.68,0.00,34.26,42.59,47.32,50.92,53.84,55.43,56.18,56.30,56.66,55.29,51.96,49.95,49.38,44.86,38.53,34.97,28.72,20.76
2,,0.00,0.00,0.00,0.00,0.00,3.58,9.53,14.59,20.61,26.67,31.87,35.11,35.27,34.84,32.54,30.57,24.97,20.61,,0.00,0.00,0.00,0.00,0.00,20.61,31.24,38.64,44.24,46.24,45.73,45.97,45.63,41.94,36.69,33.59,27.87,20.72
3,,,,,,,0.00,0.00,1.01,6.82,11.64,18.36,25.05,26.17,28.60,29.39,27.90,23.08,20.48,,,,,,,0.00,0.00,12.03,26.06,34.49,38.47,41.18,41.58,39.16,35.07,32.19,26.99,20.63
4,,,,,,,,,0.00,0.00,3.83,9.67,15.88,16.89,22.32,25.86,25.63,21.57,20.35,,,,,,,,,0.00,3.94,19.75,29.53,35.62,36.45,36.21,33.34,31.02,26.21,20.58
5,,,,,,,,,,,0.04,4.37,9.48,10.80,16.45,22.56,23.08,20.16,20.19,,,,,,,,,,0.00,5.20,19.26,29.11,31.57,33.00,31.66,29.72,25.50,20.50
6,,,,,,,,,,,0.00,1.06,5.26,6.60,11.82,18.87,20.58,19.09,20.05,,,,,,,,,,,0.00,10.88,21.44,25.07,29.54,29.91,28.46,25.00,20.41
7,,,,,,,,,,,,0.00,2.26,3.86,8.60,15.49,18.16,18.19,19.93,,,,,,,,,,,,0.00,14.51,18.31,25.82,27.98,27.33,24.49,20.31
8,,,,,,,,,,,,,0.61,1.72,6.00,12.58,15.97,17.24,19.77,,,,,,,,,,,,,9.10,13.10,21.18,26.14,26.28,23.85,20.25
9,,,,,,,,,,,,,0.01,0.37,3.90,10.08,13.91,16.27,19.67,,,,,,,,,,,,,2.63,8.44,16.82,24.16,25.21,23.32,20.14
10,,,,,,,,,,,,,0.00,0.01,2.37,8.16,11.87,15.18,19.43,,,,,,,,,,,,,0.00,3.10,13.31,22.09,23.99,22.71,20.03
11,,,,,,,,,,,,,,0.00,0.82,6.32,10.45,14.47,19.19,,,,,,,,,,,,,,0.00,9.86,19.87,22.91,22.25,19.87
12,,,,,,,,,,,,,,,0.19,4.75,8.99,13.55,19.03,,,,,,,,,,,,,,,6.81,17.48,21.65,21.72,19.80
13,,,,,,,,,,,,,,,0.02,3.59,7.58,12.68,18.77,,,,,,,,,,,,,,,3.47,15.46,20.44,21.10,19.73
14,,,,,,,,,,,,,,,0.00,2.49,6.45,11.81,18.44,,,,,,,,,,,,,,,0.00,13.42,19.03,20.56,19.58
15,,,,,,,,,,,,,,,,1.53,5.27,10.93,18.17,,,,,,,,,,,,,,,,11.56,17.47,20.03,19.39
16,,,,,,,,,,,,,,,,0.79,4.20,10.01,17.82,,,,,,,,,,,,,,,,13.42,15.75,19.50,19.24
17,,,,,,,,,,,,,,,,0.28,3.22,9.22,17.52,,,,,,,,,,,,,,,,11.56,13.92,18.89,19.08
18,,,,,,,,,,,,,,,,0.07,2.23,8.54,17.24,,,,,,,,,,,,,,,,9.60,12.58,18.31,18.93
19,,,,,,,,,,,,,,,,0.01,1.63,7.75,16.99,,,,,,,,,,,,,,,,7.71,11.37,17.70,18.78
20,,,,,,,,,,,,,,,,0.00,1.05,6.96,16.76,,,,,,,,,,,,,,,,5.30,10.11,17.13,18.66
21,,,,,,,,,,,,,,,,,0.58,6.32,16.48,,,,,,,,,,,,,,,,3.06,8.72,16.53,18.48
22,,,,,,,,,,,,,,,,,0.30,5.42,16.23,,,,,,,,,,,,,,,,0.62,7.46,15.94,18.32
23,,,,,,,,,,,,,,,,,0.09,4.76,15.94,,,,,,,,,,,,,,,,0.00,5.85,15.42,18.22
24,,,,,,,,,,,,,,,,,0.02,4.18,15.72,,,,,,,,,,,,,,,,,4.36,14.80,18.07
25,,,,,,,,,,,,,,,,,,3.55,15.44,,,,,,,,,,,,,,,,,2.58,13.96,17.91
26,,,,,,,,,,,,,,,,,,2.93,15.14,,,,,,,,,,,,,,,,,0.72,12.96,17.72
27,,,,,,,,,,,,,,,,,,2.21,14.85,,,,,,,,,,,,,,,,,,11.83,17.54
28,,,,,,,,,,,,,,,,,,1.56,14.54,,,,,,,,,,,,,,,,,,10.24,17.37
29,,,,,,,,,,,,,,,,,,1.19,14.26,,,,,,,,,,,,,,,,,,9.12,17.27
30,,,,,,,,,,,,,,,,,,0.81,14.08,,,,,,,,,,,,,,,,,,8.24,17.16
31,,,,,,,,,,,,,,,,,,0.43,13.82,,,,,,,,,,,,,,,,,,7.26,17.04
32,,,,,,,,,,,,,,,,,,0.15,13.40,,,,,,,,,,,,,,,,,,6.62,16.81
33,,,,,,,,,,,,,,,,,,0.05,13.02,,,,,,,,,,,,,,,,,,5.57,16.59
34,,,,,,,,,,,,,,,,,,,12.60,,,,,,,,,,,,,,,,,,4.70,16.28
35,,,,,,,,,,,,,,,,,,,12.08,,,,,,,,,,,,,,,,,,3.66,15.94
36,,,,,,,,,,,,,,,,,,,11.68,,,,,,,,,,,,,,,,,,2.28,15.65
37,,,,,,,,,,,,,,,,,,,11.25,,,,,,,,,,,,,,,,,,0.88,15.38
38,,,,,,,,,,,,,,,,,,,10.81,,,,,,,,,,,,,,,,,,,15.11
39,,,,,,,,,,,,,,,,,,,10.33,,,,,,,,,,,,,,,,,,,14.81
40,,,,,,,,,,,,,,,,,,,9.72,,,,,,,,,,,,,,,,,,,14.54
41,,,,,,,,,,,,,,,,,,,9.23,,,,,,,,,,,,,,,,,,,14.32
42,,,,,,,,,,,,,,,,,,,8.65,,,,,,,,,,,,,,,,,,,14.07
43,,,,,,,,,,,,,,,,,,,8.06,,,,,,,,,,,,,,,,,,,13.73
44,,,,,,,,,,,,,,,,,,,7.54,,,,,,,,,,,,,,,,,,,13.50
45,,,,,,,,,,,,,,,,,,,6.97,,,,,,,,,,,,,,,,,,,13.18
46,,,,,,,,,,,,,,,,,,,6.23,,,,,,,,,,,,,,,,,,,12.77
47,,,,,,,,,,,,,,,,,,,5.75,,,,,,,,,,,,,,,,,,,12.55
48,,,,,,,,,,,,,,,,,,,5.16,,,,,,,,,,,,,,,,,,,12.21
49,,,,,,,,,,,,,,,,,,,4.71,,,,,,,,,,,,,,,,,,,11.93
50,,,,,,,,,,,,,,,,,,,4.17,,,,,,,,,,,,,,,,,,,11.45
51,,,,,,,,,,,,,,,,,,,3.59,,,,,,,,,,,,,,,,,,,11.03
52,,,,,,,,,,,,,,,,,,,3.07,,,,,,,,,,,,,,,,,,,10.63
53,,,,,,,,,,,,,,,,,,,2.51,,,,,,,,,,,,,,,,,,,10.21
54,,,,,,,,,,,,,,,,,,,1.97,,,,,,,,,,,,,,,,,,,9.65
55,,,,,,,,,,,,,,,,,,,1.47,,,,,,,,,,,,,,,,,,,9.08
56,,,,,,,,,,,,,,,,,,,0.98,,,,,,,,,,,,,,,,,,,8.34
57,,,,,,,,,,,,,,,,,,,0.67,,,,,,,,,,,,,,,,,,,7.66
58,,,,,,,,,,,,,,,,,,,0.47,,,,,,,,,,,,,,,,,,,7.08
59,,,,,,,,,,,,,,,,,,,0.23,,,,,,,,,,,,,,,,,,,6.32
60,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,5.43
61,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,4.36
62,,,,,,,,,,,,,,,,,,,0.07,,,,,,,,,,,,,,,,,,,5.43
63,,,,,,,,,,,,,,,,,,,0.02,,,,,,,,,,,,,,,,,,,4.36

==> plots/data/max-hyper/ames.csv <==
X,Plural-Max,LF-Max,Jia-Max,Plural-LF-Diff,Plural-Jia-Diff
0,84.64,68.94,67.24,15.70,17.40
1,72.01,52.56,59.73,19.45,12.28
2,58.70,39.93,49.49,18.77,9.21
3,50.17,34.81,41.30,15.36,8.87
4,43.69,32.76,37.54,10.93,6.15
5,38.23,32.08,35.49,6.15,2.74
6,34.47,31.74,32.76,2.73,1.71
7,32.42,31.40,32.76,1.02,-0.34
8,31.74,31.06,32.42,0.68,-0.68
9,31.74,30.38,32.08,1.36,-0.34
10,31.40,30.38,32.08,1.02,-0.68
11,31.40,30.03,32.08,1.37,-0.68
12,31.40,29.69,31.74,1.71,-0.34
13,31.06,28.67,30.72,2.39,0.34
14,31.06,28.67,30.72,2.39,0.34
15,30.72,28.67,30.72,2.05,0.00
16,30.72,27.99,30.72,2.73,0.00
17,30.38,26.96,30.72,3.42,-0.34
18,30.03,26.28,30.03,3.75,0.00
19,29.35,26.28,30.03,3.07,-0.68
20,29.01,25.60,29.35,3.41,-0.34
21,28.67,24.57,29.35,4.10,-0.68
22,27.99,23.89,28.33,4.10,-0.34
23,27.30,22.87,27.99,4.43,-0.69
24,26.96,22.87,27.99,4.09,-1.03
25,26.28,21.50,27.65,4.78,-1.37
26,25.60,20.82,27.30,4.78,-1.70
27,24.91,19.80,26.62,5.11,-1.71
28,24.23,18.43,26.28,5.80,-2.05
29,22.87,18.09,25.94,4.78,-3.07
30,21.50,17.06,25.94,4.44,-4.44
31,20.48,15.02,25.60,5.46,-5.12
32,18.09,12.97,24.23,5.12,-6.14
33,17.06,11.60,23.55,5.46,-6.49
34,15.70,10.92,23.55,4.78,-7.85
35,14.33,10.92,23.21,3.41,-8.88
36,11.60,8.87,22.53,2.73,-10.93
37,10.24,6.83,21.50,3.41,-11.26
38,8.53,6.48,21.16,2.05,-12.63
39,6.83,4.44,19.45,2.39,-12.62
40,5.46,0.68,17.06,4.78,-11.60
41,4.10,0.00,14.68,4.10,-10.58
42,2.73,0.00,11.60,2.73,-8.87
43,1.71,0.00,7.51,1.71,-5.80
44,0.68,0.00,4.10,0.68,-3.42
45,0.34,0.00,1.71,0.34,-1.37
46,0.34,0.00,0.00,0.34,0.34
47,0.00,0.00,0.00,0.00,0.00
48,0.00,0.00,0.00,0.00,0.00
49,0.00,0.00,0.00,0.00,0.00
50,0.00,0.00,0.00,0.00,0.00
51,0.00,0.00,0.00,0.00,0.00
52,0.00,0.00,0.00,0.00,0.00
53,0.00,0.00,0.00,0.00,0.00
54,0.00,0.00,0.00,0.00,0.00
55,0.00,0.00,0.00,0.00,0.00
56,0.00,0.00,0.00,0.00,0.00
57,0.00,0.00,0.00,0.00,0.00
58,0.00,0.00,0.00,0.00,0.00
59,0.00,0.00,0.00,0.00,0.00
60,0.00,0.00,0.00,0.00,0.00
61,0.00,0.00,0.00,0.00,0.00
62,0.00,0.00,0.00,0.00,0.00
63,0.00,0.00,0.00,0.00,0.00
64,0.00,0.00,0.00,0.00,0.00
65,0.00,0.00,0.00,0.00,0.00

==> plots/data/max-hyper/cifar10-top1.csv <==
X,Plural-Max,RunOff-Max,LF-Max,Jia-Max,Plural-LF-Diff,Plural-Jia-Diff,Runoff-Plural-Diff,Runoff-LF-Diff,Runoff-Jia-Diff
0,91.46,91.77,88.77,88.56,2.69,2.90,0.31,3.00,3.21
1,86.70,86.93,83.94,84.29,2.76,2.41,0.23,2.99,2.64
2,78.58,78.75,77.41,77.75,1.17,0.83,0.17,1.34,1.00
3,70.69,71.50,67.78,69.58,2.91,1.11,0.81,3.72,1.92
4,67.59,68.60,64.76,66.52,2.83,1.07,1.01,3.84,2.08
5,64.39,65.58,61.71,63.04,2.68,1.35,1.19,3.87,2.54
6,60.95,62.57,57.78,59.23,3.17,1.72,1.62,4.79,3.34
7,57.21,58.96,53.05,54.79,4.16,2.42,1.75,5.91,4.17
8,54.60,56.48,49.62,53.27,4.98,1.33,1.88,6.86,3.21
9,52.58,54.86,46.72,52.13,5.86,0.45,2.29,8.14,2.73
10,51.16,53.22,43.84,50.93,7.32,0.23,2.06,9.38,2.29
11,50.14,52.02,42.10,49.77,8.04,0.37,1.88,9.92,2.25
12,48.93,51.06,40.63,48.66,8.30,0.27,2.13,10.43,2.40
13,47.74,50.04,38.82,47.54,8.92,0.20,2.30,11.22,2.50
14,46.59,49.00,37.73,46.43,8.86,0.16,2.41,11.27,2.57
15,45.35,48.05,36.56,45.28,8.79,0.07,2.70,11.49,2.77
16,44.27,47.07,35.46,44.34,8.81,-0.07,2.80,11.61,2.73
17,43.26,45.99,34.58,43.20,8.68,0.06,2.73,11.41,2.79
18,42.15,44.83,33.84,42.25,8.31,-0.10,2.68,10.99,2.58
19,40.99,43.94,32.96,41.28,8.03,-0.29,2.95,10.98,2.66
20,39.98,42.93,32.09,40.29,7.89,-0.31,2.95,10.84,2.64
21,38.85,41.84,31.26,39.60,7.59,-0.75,2.99,10.58,2.24
22,37.88,40.95,30.56,38.85,7.32,-0.97,3.07,10.39,2.10
23,37.28,40.02,29.72,38.02,7.56,-0.74,2.74,10.30,2.00
24,36.70,39.53,28.95,37.31,7.75,-0.61,2.83,10.58,2.22
25,36.24,38.94,28.21,36.43,8.03,-0.19,2.70,10.73,2.51
26,35.63,38.40,27.46,35.75,8.17,-0.12,2.77,10.94,2.65
27,35.06,37.90,26.40,34.93,8.66,0.13,2.84,11.50,2.97
28,34.49,37.43,25.56,34.12,8.93,0.37,2.94,11.87,3.31
29,34.05,36.90,24.86,33.30,9.19,0.75,2.85,12.04,3.60
30,33.42,36.37,24.05,32.58,9.37,0.84,2.95,12.32,3.79
31,32.87,35.95,23.47,31.92,9.40,0.95,3.08,12.48,4.03
32,32.32,35.52,22.64,31.24,9.68,1.08,3.20,12.88,4.28
33,31.77,34.98,22.02,30.62,9.75,1.15,3.21,12.96,4.36
34,31.24,34.34,21.29,29.86,9.95,1.38,3.10,13.05,4.48
35,30.71,33.82,20.59,29.26,10.12,1.45,3.11,13.23,4.56
36,30.17,33.38,20.00,28.74,10.17,1.43,3.21,13.38,4.64
37,29.60,32.88,19.49,28.28,10.11,1.32,3.28,13.39,4.60
38,29.11,32.26,19.01,27.67,10.10,1.44,3.15,13.25,4.59
39,28.86,31.70,18.58,27.14,10.28,1.72,2.84,13.12,4.56
40,28.53,31.27,18.02,26.45,10.51,2.08,2.74,13.25,4.82
41,28.21,30.76,17.57,25.89,10.64,2.32,2.55,13.19,4.87
42,27.84,30.34,16.97,25.33,10.87,2.51,2.50,13.37,5.01
43,27.60,30.04,16.55,24.88,11.05,2.72,2.44,13.49,5.16
44,27.39,29.74,16.23,24.35,11.16,3.04,2.35,13.51,5.39
45,26.91,29.48,15.94,23.96,10.97,2.95,2.57,13.54,5.52
46,26.61,29.25,15.65,23.47,10.96,3.14,2.64,13.60,5.78
47,26.30,28.97,15.44,23.02,10.86,3.28,2.67,13.53,5.95
48,26.04,28.66,15.18,22.53,10.86,3.51,2.62,13.48,6.13
49,25.75,28.35,14.91,22.16,10.84,3.59,2.60,13.44,6.19
50,25.42,28.08,14.60,21.92,10.82,3.50,2.66,13.48,6.16
51,25.03,27.91,14.35,21.58,10.68,3.45,2.88,13.56,6.33
52,24.65,27.60,14.04,21.22,10.61,3.43,2.95,13.56,6.38
53,24.39,27.41,13.68,20.87,10.71,3.52,3.02,13.73,6.54
54,24.05,27.06,13.30,20.57,10.75,3.48,3.01,13.76,6.49
55,23.72,26.90,13.02,20.36,10.70,3.36,3.18,13.88,6.54
56,23.44,26.60,12.69,20.06,10.75,3.38,3.16,13.91,6.54
57,23.07,26.27,12.31,19.78,10.76,3.29,3.20,13.96,6.49
58,22.78,26.02,12.02,19.55,10.76,3.23,3.24,14.00,6.47
59,22.52,25.76,11.76,19.35,10.76,3.17,3.24,14.00,6.41
60,22.23,25.50,11.42,19.12,10.81,3.11,3.27,14.08,6.38
61,21.94,25.27,11.10,18.95,10.84,2.99,3.33,14.17,6.32
62,21.72,24.95,10.86,18.69,10.86,3.03,3.23,14.09,6.26
63,21.48,24.72,10.60,18.45,10.88,3.03,3.24,14.12,6.27
64,21.14,24.42,10.34,18.16,10.80,2.98,3.28,14.08,6.26
65,20.86,24.21,10.10,17.95,10.76,2.91,3.35,14.11,6.26
66,20.62,24.04,9.85,17.70,10.77,2.92,3.42,14.19,6.34
67,20.39,23.66,9.61,17.44,10.78,2.95,3.27,14.05,6.22
68,20.08,23.44,9.40,17.22,10.68,2.86,3.36,14.04,6.22
69,19.85,23.17,9.16,16.96,10.69,2.89,3.32,14.01,6.21
70,19.66,22.86,8.93,16.74,10.73,2.92,3.20,13.93,6.12
71,19.34,22.49,8.61,16.47,10.73,2.87,3.15,13.88,6.02
72,19.05,22.18,8.23,16.24,10.82,2.81,3.13,13.95,5.94
73,18.85,21.94,8.00,16.04,10.85,2.81,3.09,13.94,5.90
74,18.63,21.64,7.78,15.78,10.85,2.85,3.01,13.86,5.86
75,18.38,21.44,7.52,15.54,10.86,2.84,3.06,13.92,5.90
76,18.18,21.20,7.28,15.33,10.90,2.85,3.02,13.92,5.87
77,17.85,20.89,7.12,15.14,10.73,2.71,3.04,13.77,5.75
78,17.56,20.57,6.96,14.90,10.60,2.66,3.01,13.61,5.67
79,17.28,20.32,6.86,14.75,10.42,2.53,3.04,13.46,5.57
80,17.06,20.10,6.74,14.52,10.32,2.54,3.04,13.36,5.58
81,16.80,19.85,6.72,14.32,10.08,2.48,3.05,13.13,5.53
82,16.69,19.57,6.65,14.15,10.04,2.54,2.88,12.92,5.42
83,16.58,19.26,6.64,13.99,9.94,2.59,2.68,12.62,5.27
84,16.41,19.04,6.53,13.72,9.88,2.69,2.63,12.51,5.32
85,16.26,18.83,6.49,13.55,9.77,2.71,2.57,12.34,5.28
86,16.16,18.58,6.44,13.39,9.72,2.77,2.42,12.14,5.19
87,16.00,18.41,6.34,13.18,9.66,2.82,2.41,12.07,5.23
88,15.79,18.22,6.28,13.01,9.51,2.78,2.43,11.94,5.21
89,15.67,18.04,6.17,12.86,9.50,2.81,2.37,11.87,5.18
90,15.56,17.93,6.03,12.67,9.53,2.89,2.37,11.90,5.26
91,15.41,17.62,5.95,12.49,9.46,2.92,2.21,11.67,5.13
92,15.32,17.36,5.86,12.30,9.46,3.02,2.04,11.50,5.06
93,15.22,17.19,5.80,12.11,9.42,3.11,1.97,11.39,5.08
94,15.09,16.86,5.73,11.96,9.36,3.13,1.77,11.13,4.90
95,15.00,16.61,5.67,11.81,9.33,3.19,1.61,10.94,4.80
96,14.92,16.48,5.64,11.57,9.28,3.35,1.56,10.84,4.91
97,14.79,16.30,5.51,11.38,9.28,3.41,1.51,10.79,4.92
98,14.62,16.04,5.42,11.23,9.20,3.39,1.42,10.62,4.81
99,14.57,15.83,5.40,11.13,9.17,3.44,1.26,10.43,4.70
100,14.46,15.67,5.37,10.99,9.09,3.47,1.21,10.30,4.68
101,14.33,15.57,5.30,10.79,9.03,3.54,1.24,10.27,4.78
102,14.18,15.42,5.23,10.71,8.95,3.47,1.24,10.19,4.71
103,14.05,15.32,5.20,10.49,8.85,3.56,1.27,10.12,4.83
104,13.92,15.20,5.16,10.33,8.76,3.59,1.28,10.04,4.87
105,13.78,15.04,5.09,10.17,8.69,3.61,1.26,9.95,4.87
106,13.70,14.96,5.01,10.07,8.69,3.63,1.26,9.95,4.89
107,13.54,14.85,4.97,9.95,8.57,3.59,1.31,9.88,4.90
108,13.40,14.77,4.91,9.83,8.49,3.57,1.37,9.86,4.94
109,13.28,14.63,4.86,9.66,8.42,3.62,1.35,9.77,4.97
110,13.12,14.53,4.83,9.54,8.29,3.58,1.41,9.70,4.99
111,13.03,14.41,4.77,9.40,8.26,3.63,1.38,9.64,5.01
112,12.92,14.33,4.74,9.23,8.18,3.69,1.41,9.59,5.10
113,12.76,14.20,4.68,9.11,8.08,3.65,1.44,9.52,5.09
114,12.67,14.10,4.65,8.97,8.02,3.70,1.43,9.45,5.13
115,12.52,14.02,4.62,8.82,7.90,3.70,1.50,9.40,5.20
116,12.42,13.94,4.58,8.66,7.84,3.76,1.52,9.36,5.28
117,12.29,13.80,4.51,8.54,7.78,3.75,1.51,9.29,5.26
118,12.19,13.70,4.47,8.40,7.72,3.79,1.51,9.23,5.30
119,12.09,13.67,4.46,8.28,7.63,3.81,1.58,9.21,5.39
120,11.98,13.56,4.41,8.20,7.57,3.78,1.58,9.15,5.36
121,11.88,13.47,4.34,8.09,7.54,3.79,1.59,9.13,5.38
122,11.80,13.41,4.30,8.00,7.50,3.80,1.61,9.11,5.41
123,11.73,13.30,4.29,7.84,7.44,3.89,1.57,9.01,5.46
124,11.62,13.21,4.24,7.73,7.38,3.89,1.59,8.97,5.48
125,11.51,13.04,4.21,7.58,7.30,3.93,1.53,8.83,5.46
126,11.38,12.98,4.15,7.45,7.23,3.93,1.60,8.83,5.53
127,11.32,12.83,4.10,7.33,7.22,3.99,1.51,8.73,5.50
128,11.26,12.77,4.05,7.27,7.21,3.99,1.51,8.72,5.50
129,11.15,12.67,4.00,7.14,7.15,4.01,1.52,8.67,5.53
130,11.05,12.57,3.98,7.03,7.07,4.02,1.52,8.59,5.54
131,10.99,12.47,3.93,6.86,7.06,4.13,1.48,8.54,5.61
132,10.93,12.36,3.87,6.72,7.06,4.21,1.43,8.49,5.64
133,10.87,12.27,3.84,6.66,7.03,4.21,1.40,8.43,5.61
134,10.78,12.11,3.81,6.54,6.97,4.24,1.33,8.30,5.57
135,10.75,12.01,3.75,6.42,7.00,4.33,1.26,8.26,5.59
136,10.69,11.91,3.70,6.32,6.99,4.37,1.22,8.21,5.59
137,10.57,11.77,3.66,6.19,6.91,4.38,1.20,8.11,5.58
138,10.49,11.68,3.64,6.09,6.85,4.40,1.19,8.04,5.59
139,10.42,11.65,3.64,6.01,6.78,4.41,1.23,8.01,5.64
140,10.33,11.56,3.58,5.93,6.75,4.40,1.23,7.98,5.63
141,10.26,11.48,3.54,5.86,6.72,4.40,1.22,7.94,5.62
142,10.19,11.41,3.51,5.80,6.68,4.39,1.22,7.90,5.61
143,10.13,11.33,3.48,5.74,6.65,4.39,1.20,7.85,5.59
144,10.01,11.21,3.44,5.69,6.57,4.32,1.20,7.77,5.52
145,9.97,11.12,3.41,5.63,6.56,4.34,1.15,7.71,5.49
146,9.88,11.03,3.39,5.55,6.49,4.33,1.15,7.64,5.48
147,9.80,10.96,3.37,5.52,6.43,4.28,1.16,7.59,5.44
148,9.72,10.89,3.36,5.47,6.36,4.25,1.17,7.53,5.42
149,9.69,10.83,3.35,5.44,6.34,4.25,1.14,7.48,5.39
150,9.60,10.70,3.29,5.39,6.31,4.21,1.10,7.41,5.31
151,9.56,10.66,3.26,5.30,6.30,4.26,1.10,7.40,5.36
152,9.48,10.57,3.19,5.20,6.29,4.28,1.09,7.38,5.37
153,9.39,10.50,3.13,5.12,6.26,4.27,1.11,7.37,5.38
154,9.29,10.40,3.10,5.09,6.19,4.20,1.11,7.30,5.31
155,9.26,10.32,3.07,5.02,6.19,4.24,1.06,7.25,5.30
156,9.19,10.23,3.04,4.94,6.15,4.25,1.04,7.19,5.29
157,9.14,10.19,3.01,4.88,6.13,4.26,1.05,7.18,5.31
158,9.10,10.15,2.95,4.87,6.15,4.23,1.05,7.20,5.28
159,9.00,10.06,2.88,4.81,6.12,4.19,1.06,7.18,5.25
160,8.93,10.01,2.87,4.69,6.06,4.24,1.08,7.14,5.32
161,8.87,9.91,2.84,4.64,6.03,4.23,1.04,7.07,5.27
162,8.78,9.88,2.82,4.53,5.96,4.25,1.10,7.06,5.35
163,8.75,9.83,2.76,4.48,5.99,4.27,1.08,7.07,5.35
164,8.69,9.79,2.74,4.40,5.95,4.29,1.10,7.05,5.39
165,8.67,9.72,2.71,4.39,5.96,4.28,1.05,7.01,5.33
166,8.61,9.64,2.69,4.34,5.92,4.27,1.03,6.95,5.30
167,8.51,9.52,2.66,4.28,5.85,4.23,1.01,6.86,5.24
168,8.41,9.46,2.61,4.22,5.80,4.19,1.05,6.85,5.24
169,8.35,9.36,2.55,4.16,5.80,4.19,1.01,6.81,5.20
170,8.27,9.28,2.50,4.09,5.77,4.18,1.01,6.78,5.19
171,8.25,9.23,2.50,4.03,5.75,4.22,0.98,6.73,5.20
172,8.16,9.15,2.49,3.98,5.67,4.18,0.99,6.66,5.17
173,8.10,9.10,2.46,3.90,5.64,4.20,1.00,6.64,5.20
174,8.05,9.02,2.43,3.87,5.62,4.18,0.97,6.59,5.15
175,8.00,8.94,2.40,3.75,5.60,4.25,0.94,6.54,5.19
176,7.93,8.84,2.36,3.71,5.57,4.22,0.91,6.48,5.13
177,7.86,8.79,2.31,3.63,5.55,4.23,0.93,6.48,5.16
178,7.78,8.67,2.28,3.61,5.50,4.17,0.89,6.39,5.06
179,7.72,8.59,2.26,3.56,5.46,4.16,0.87,6.33,5.03
180,7.66,8.54,2.24,3.53,5.42,4.13,0.88,6.30,5.01
181,7.57,8.51,2.19,3.48,5.38,4.09,0.94,6.32,5.03
182,7.53,8.46,2.15,3.44,5.38,4.09,0.93,6.31,5.02
183,7.49,8.41,2.12,3.42,5.37,4.07,0.92,6.29,4.99
184,7.44,8.38,2.06,3.35,5.38,4.09,0.94,6.32,5.03
185,7.39,8.35,2.02,3.33,5.37,4.06,0.96,6.33,5.02
186,7.35,8.30,1.99,3.31,5.36,4.04,0.95,6.31,4.99
187,7.33,8.25,1.95,3.24,5.38,4.09,0.92,6.30,5.01
188,7.28,8.20,1.93,3.19,5.35,4.09,0.92,6.27,5.01
189,7.26,8.17,1.91,3.14,5.35,4.12,0.91,6.26,5.03
190,7.19,8.13,1.91,3.09,5.28,4.10,0.94,6.22,5.04
191,7.14,8.08,1.88,3.05,5.26,4.09,0.94,6.20,5.03
192,7.11,8.02,1.86,3.00,5.25,4.11,0.91,6.16,5.02
193,7.06,7.94,1.84,2.93,5.22,4.13,0.88,6.10,5.01
194,7.01,7.87,1.83,2.87,5.18,4.14,0.86,6.04,5.00
195,6.97,7.79,1.79,2.81,5.18,4.16,0.82,6.00,4.98
196,6.88,7.69,1.78,2.76,5.10,4.12,0.81,5.91,4.93
197,6.84,7.67,1.76,2.75,5.08,4.09,0.83,5.91,4.92
198,6.80,7.62,1.74,2.72,5.06,4.08,0.82,5.88,4.90
199,6.77,7.57,1.70,2.71,5.07,4.06,0.80,5.87,4.86
200,6.75,7.51,1.69,2.64,5.06,4.11,0.76,5.82,4.87
201,6.70,7.47,1.68,2.63,5.02,4.07,0.77,5.79,4.84
202,6.65,7.39,1.63,2.55,5.02,4.10,0.74,5.76,4.84
203,6.55,7.35,1.61,2.51,4.94,4.04,0.80,5.74,4.84
204,6.54,7.28,1.57,2.47,4.97,4.07,0.74,5.71,4.81
205,6.47,7.25,1.52,2.39,4.95,4.08,0.78,5.73,4.86
206,6.43,7.20,1.51,2.33,4.92,4.10,0.77,5.69,4.87
207,6.30,7.17,1.48,2.32,4.82,3.98,0.87,5.69,4.85
208,6.26,7.11,1.47,2.25,4.79,4.01,0.85,5.64,4.86
209,6.23,7.06,1.44,2.22,4.79,4.01,0.83,5.62,4.84
210,6.18,7.00,1.41,2.18,4.77,4.00,0.82,5.59,4.82
211,6.13,6.96,1.37,2.13,4.76,4.00,0.83,5.59,4.83
212,6.08,6.87,1.33,2.09,4.75,3.99,0.79,5.54,4.78
213,6.05,6.82,1.33,2.07,4.72,3.98,0.77,5.49,4.75
214,6.01,6.75,1.29,2.06,4.72,3.95,0.74,5.46,4.69
215,5.93,6.71,1.28,2.01,4.65,3.92,0.78,5.43,4.70
216,5.82,6.66,1.27,1.93,4.55,3.89,0.84,5.39,4.73
217,5.81,6.64,1.23,1.91,4.58,3.90,0.83,5.41,4.73
218,5.79,6.59,1.23,1.89,4.56,3.90,0.80,5.36,4.70
219,5.73,6.55,1.21,1.87,4.52,3.86,0.82,5.34,4.68
220,5.68,6.50,1.20,1.82,4.48,3.86,0.82,5.30,4.68
221,5.66,6.47,1.15,1.82,4.51,3.84,0.81,5.32,4.65
222,5.59,6.44,1.13,1.80,4.46,3.79,0.85,5.31,4.64
223,5.56,6.32,1.10,1.72,4.46,3.84,0.76,5.22,4.60
224,5.51,6.28,1.08,1.69,4.43,3.82,0.77,5.20,4.59
225,5.47,6.25,1.05,1.66,4.42,3.81,0.78,5.20,4.59
226,5.41,6.23,1.03,1.65,4.38,3.76,0.82,5.20,4.58
227,5.37,6.17,1.00,1.63,4.37,3.74,0.80,5.17,4.54
228,5.30,6.10,0.98,1.59,4.32,3.71,0.80,5.12,4.51
229,5.26,6.06,0.97,1.53,4.29,3.73,0.80,5.09,4.53
230,5.24,6.02,0.94,1.51,4.30,3.73,0.78,5.08,4.51
231,5.23,5.96,0.91,1.50,4.32,3.73,0.73,5.05,4.46
232,5.22,5.87,0.89,1.50,4.33,3.72,0.65,4.98,4.37
233,5.14,5.85,0.86,1.47,4.28,3.67,0.71,4.99,4.38
234,5.11,5.81,0.84,1.42,4.27,3.69,0.70,4.97,4.39
235,5.05,5.76,0.82,1.41,4.23,3.64,0.71,4.94,4.35
236,4.99,5.69,0.81,1.38,4.18,3.61,0.70,4.88,4.31
237,4.96,5.67,0.80,1.37,4.16,3.59,0.71,4.87,4.30
238,4.91,5.62,0.79,1.35,4.12,3.56,0.71,4.83,4.27
239,4.89,5.59,0.78,1.34,4.11,3.55,0.70,4.81,4.25
240,4.85,5.58,0.77,1.32,4.08,3.53,0.73,4.81,4.26
241,4.83,5.54,0.75,1.28,4.08,3.55,0.71,4.79,4.26
242,4.77,5.51,0.72,1.25,4.05,3.52,0.74,4.79,4.26
243,4.75,5.47,0.70,1.22,4.05,3.53,0.72,4.77,4.25
244,4.72,5.42,0.68,1.17,4.04,3.55,0.70,4.74,4.25
245,4.65,5.38,0.66,1.15,3.99,3.50,0.73,4.72,4.23
246,4.63,5.30,0.65,1.15,3.98,3.48,0.67,4.65,4.15
247,4.59,5.28,0.60,1.14,3.99,3.45,0.69,4.68,4.14
248,4.56,5.24,0.56,1.11,4.00,3.45,0.68,4.68,4.13
249,4.51,5.22,0.00,0.00,4.51,4.51,0.71,5.22,5.22
250,4.48,5.15,0.00,0.00,4.48,4.48,0.67,5.15,5.15
251,4.45,5.12,0.00,0.00,4.45,4.45,0.67,5.12,5.12
252,4.41,5.10,0.00,0.00,4.41,4.41,0.69,5.10,5.10
253,4.38,5.09,0.00,0.00,4.38,4.38,0.71,5.09,5.09
254,4.34,5.05,0.00,0.00,4.34,4.34,0.71,5.05,5.05
255,4.30,5.04,0.00,0.00,4.30,4.30,0.74,5.04,5.04
256,4.27,4.99,0.00,0.00,4.27,4.27,0.72,4.99,4.99
257,4.25,4.98,0.00,0.00,4.25,4.25,0.73,4.98,4.98
258,4.23,4.94,0.00,0.00,4.23,4.23,0.71,4.94,4.94
259,4.21,4.89,0.00,0.00,4.21,4.21,0.68,4.89,4.89
260,4.17,4.88,0.00,0.00,4.17,4.17,0.71,4.88,4.88
261,4.15,4.84,0.00,0.00,4.15,4.15,0.69,4.84,4.84
262,4.08,4.80,0.00,0.00,4.08,4.08,0.72,4.80,4.80
263,4.06,4.78,0.00,0.00,4.06,4.06,0.72,4.78,4.78
264,4.05,4.73,0.00,0.00,4.05,4.05,0.68,4.73,4.73
265,4.03,4.70,0.00,0.00,4.03,4.03,0.67,4.70,4.70
266,4.01,4.69,0.00,0.00,4.01,4.01,0.68,4.69,4.69
267,3.97,4.67,0.00,0.00,3.97,3.97,0.70,4.67,4.67
268,3.93,4.60,0.00,0.00,3.93,3.93,0.67,4.60,4.60
269,3.91,4.52,0.00,0.00,3.91,3.91,0.61,4.52,4.52
270,3.87,4.48,0.00,0.00,3.87,3.87,0.61,4.48,4.48
271,3.86,4.42,0.00,0.00,3.86,3.86,0.56,4.42,4.42
272,3.81,4.41,0.00,0.00,3.81,3.81,0.60,4.41,4.41
273,3.74,4.37,0.00,0.00,3.74,3.74,0.63,4.37,4.37
274,3.70,4.32,0.00,0.00,3.70,3.70,0.62,4.32,4.32
275,3.63,4.30,0.00,0.00,3.63,3.63,0.67,4.30,4.30
276,3.59,4.28,0.00,0.00,3.59,3.59,0.69,4.28,4.28
277,3.57,4.26,0.00,0.00,3.57,3.57,0.69,4.26,4.26
278,3.54,4.23,0.00,0.00,3.54,3.54,0.69,4.23,4.23
279,3.52,4.20,0.00,0.00,3.52,3.52,0.68,4.20,4.20
280,3.49,4.18,0.00,0.00,3.49,3.49,0.69,4.18,4.18
281,3.46,4.13,0.00,0.00,3.46,3.46,0.67,4.13,4.13
282,3.43,4.11,0.00,0.00,3.43,3.43,0.68,4.11,4.11
283,3.43,4.04,0.00,0.00,3.43,3.43,0.61,4.04,4.04
284,3.40,4.02,0.00,0.00,3.40,3.40,0.62,4.02,4.02
285,3.37,3.98,0.00,0.00,3.37,3.37,0.61,3.98,3.98
286,3.35,3.94,0.00,0.00,3.35,3.35,0.59,3.94,3.94
287,3.31,3.90,0.00,0.00,3.31,3.31,0.59,3.90,3.90
288,3.28,3.89,0.00,0.00,3.28,3.28,0.61,3.89,3.89
289,3.26,3.84,0.00,0.00,3.26,3.26,0.58,3.84,3.84
290,3.24,3.78,0.00,0.00,3.24,3.24,0.54,3.78,3.78
291,3.23,3.75,0.00,0.00,3.23,3.23,0.52,3.75,3.75
292,3.23,3.74,0.00,0.00,3.23,3.23,0.51,3.74,3.74
293,3.23,3.69,0.00,0.00,3.23,3.23,0.46,3.69,3.69
294,3.22,3.67,0.00,0.00,3.22,3.22,0.45,3.67,3.67
295,3.21,3.63,0.00,0.00,3.21,3.21,0.42,3.63,3.63
296,3.19,3.57,0.00,0.00,3.19,3.19,0.38,3.57,3.57
297,3.18,3.53,0.00,0.00,3.18,3.18,0.35,3.53,3.53
298,3.16,3.52,0.00,0.00,3.16,3.16,0.36,3.52,3.52
299,3.14,3.49,0.00,0.00,3.14,3.14,0.35,3.49,3.49
300,3.13,3.46,0.00,0.00,3.13,3.13,0.33,3.46,3.46
301,3.11,3.43,0.00,0.00,3.11,3.11,0.32,3.43,3.43
302,3.10,3.41,0.00,0.00,3.10,3.10,0.31,3.41,3.41
303,3.04,3.36,0.00,0.00,3.04,3.04,0.32,3.36,3.36
304,3.02,3.35,0.00,0.00,3.02,3.02,0.33,3.35,3.35
305,3.00,3.32,0.00,0.00,3.00,3.00,0.32,3.32,3.32
306,3.00,3.29,0.00,0.00,3.00,3.00,0.29,3.29,3.29
307,2.96,3.25,0.00,0.00,2.96,2.96,0.29,3.25,3.25
308,2.93,3.21,0.00,0.00,2.93,2.93,0.28,3.21,3.21
309,2.92,3.21,0.00,0.00,2.92,2.92,0.29,3.21,3.21
310,2.90,3.18,0.00,0.00,2.90,2.90,0.28,3.18,3.18
311,2.83,3.16,0.00,0.00,2.83,2.83,0.33,3.16,3.16
312,2.83,3.12,0.00,0.00,2.83,2.83,0.29,3.12,3.12
313,2.83,3.11,0.00,0.00,2.83,2.83,0.28,3.11,3.11
314,2.81,3.04,0.00,0.00,2.81,2.81,0.23,3.04,3.04
315,2.80,3.02,0.00,0.00,2.80,2.80,0.22,3.02,3.02
316,2.76,3.00,0.00,0.00,2.76,2.76,0.24,3.00,3.00
317,2.74,2.99,0.00,0.00,2.74,2.74,0.25,2.99,2.99
318,2.69,2.98,0.00,0.00,2.69,2.69,0.29,2.98,2.98
319,2.67,2.95,0.00,0.00,2.67,2.67,0.28,2.95,2.95
320,2.66,2.93,0.00,0.00,2.66,2.66,0.27,2.93,2.93
321,2.62,2.90,0.00,0.00,2.62,2.62,0.28,2.90,2.90
322,2.58,2.87,0.00,0.00,2.58,2.58,0.29,2.87,2.87
323,2.55,2.82,0.00,0.00,2.55,2.55,0.27,2.82,2.82
324,2.54,2.79,0.00,0.00,2.54,2.54,0.25,2.79,2.79
325,2.51,2.77,0.00,0.00,2.51,2.51,0.26,2.77,2.77
326,2.51,2.77,0.00,0.00,2.51,2.51,0.26,2.77,2.77
327,2.47,2.71,0.00,0.00,2.47,2.47,0.24,2.71,2.71
328,2.43,2.70,0.00,0.00,2.43,2.43,0.27,2.70,2.70
329,2.41,2.68,0.00,0.00,2.41,2.41,0.27,2.68,2.68
330,2.39,2.61,0.00,0.00,2.39,2.39,0.22,2.61,2.61
331,2.38,2.61,0.00,0.00,2.38,2.38,0.23,2.61,2.61
332,2.37,2.60,0.00,0.00,2.37,2.37,0.23,2.60,2.60
333,2.34,2.57,0.00,0.00,2.34,2.34,0.23,2.57,2.57
334,2.33,2.53,0.00,0.00,2.33,2.33,0.20,2.53,2.53
335,2.28,2.52,0.00,0.00,2.28,2.28,0.24,2.52,2.52
336,2.23,2.49,0.00,0.00,2.23,2.23,0.26,2.49,2.49
337,2.21,2.48,0.00,0.00,2.21,2.21,0.27,2.48,2.48
338,2.18,2.47,0.00,0.00,2.18,2.18,0.29,2.47,2.47
339,2.17,2.44,0.00,0.00,2.17,2.17,0.27,2.44,2.44
340,2.17,2.39,0.00,0.00,2.17,2.17,0.22,2.39,2.39
341,2.17,2.37,0.00,0.00,2.17,2.17,0.20,2.37,2.37
342,2.15,2.33,0.00,0.00,2.15,2.15,0.18,2.33,2.33
343,2.11,2.32,0.00,0.00,2.11,2.11,0.21,2.32,2.32
344,2.09,2.32,0.00,0.00,2.09,2.09,0.23,2.32,2.32
345,2.08,2.30,0.00,0.00,2.08,2.08,0.22,2.30,2.30
346,2.06,2.28,0.00,0.00,2.06,2.06,0.22,2.28,2.28
347,2.06,2.23,0.00,0.00,2.06,2.06,0.17,2.23,2.23
348,2.03,2.21,0.00,0.00,2.03,2.03,0.18,2.21,2.21
349,2.01,2.20,0.00,0.00,2.01,2.01,0.19,2.20,2.20
350,1.99,2.18,0.00,0.00,1.99,1.99,0.19,2.18,2.18
351,1.96,2.16,0.00,0.00,1.96,1.96,0.20,2.16,2.16
352,1.94,2.14,0.00,0.00,1.94,1.94,0.20,2.14,2.14
353,1.92,2.11,0.00,0.00,1.92,1.92,0.19,2.11,2.11
354,1.91,2.10,0.00,0.00,1.91,1.91,0.19,2.10,2.10
355,1.89,2.07,0.00,0.00,1.89,1.89,0.18,2.07,2.07
356,1.85,2.05,0.00,0.00,1.85,1.85,0.20,2.05,2.05
357,1.80,2.01,0.00,0.00,1.80,1.80,0.21,2.01,2.01
358,1.75,2.01,0.00,0.00,1.75,1.75,0.26,2.01,2.01
359,1.73,2.01,0.00,0.00,1.73,1.73,0.28,2.01,2.01
360,1.70,1.98,0.00,0.00,1.70,1.70,0.28,1.98,1.98
361,1.68,1.96,0.00,0.00,1.68,1.68,0.28,1.96,1.96
362,1.67,1.95,0.00,0.00,1.67,1.67,0.28,1.95,1.95
363,1.65,1.91,0.00,0.00,1.65,1.65,0.26,1.91,1.91
364,1.63,1.91,0.00,0.00,1.63,1.63,0.28,1.91,1.91
365,1.63,1.87,0.00,0.00,1.63,1.63,0.24,1.87,1.87
366,1.61,1.84,0.00,0.00,1.61,1.61,0.23,1.84,1.84
367,1.60,1.82,0.00,0.00,1.60,1.60,0.22,1.82,1.82
368,1.59,1.82,0.00,0.00,1.59,1.59,0.23,1.82,1.82
369,1.56,1.82,0.00,0.00,1.56,1.56,0.26,1.82,1.82
370,1.55,1.81,0.00,0.00,1.55,1.55,0.26,1.81,1.81
371,1.54,1.80,0.00,0.00,1.54,1.54,0.26,1.80,1.80
372,1.52,1.80,0.00,0.00,1.52,1.52,0.28,1.80,1.80
373,1.50,1.80,0.00,0.00,1.50,1.50,0.30,1.80,1.80
374,1.49,1.78,0.00,0.00,1.49,1.49,0.29,1.78,1.78
375,1.48,1.76,0.00,0.00,1.48,1.48,0.28,1.76,1.76
376,1.48,1.75,0.00,0.00,1.48,1.48,0.27,1.75,1.75
377,1.47,1.73,0.00,0.00,1.47,1.47,0.26,1.73,1.73
378,1.45,1.71,0.00,0.00,1.45,1.45,0.26,1.71,1.71
379,1.44,1.67,0.00,0.00,1.44,1.44,0.23,1.67,1.67
380,1.39,1.64,0.00,0.00,1.39,1.39,0.25,1.64,1.64
381,1.39,1.62,0.00,0.00,1.39,1.39,0.23,1.62,1.62
382,1.39,1.59,0.00,0.00,1.39,1.39,0.20,1.59,1.59
383,1.38,1.58,0.00,0.00,1.38,1.38,0.20,1.58,1.58
384,1.35,1.57,0.00,0.00,1.35,1.35,0.22,1.57,1.57
385,1.34,1.55,0.00,0.00,1.34,1.34,0.21,1.55,1.55
386,1.32,1.53,0.00,0.00,1.32,1.32,0.21,1.53,1.53
387,1.29,1.50,0.00,0.00,1.29,1.29,0.21,1.50,1.50
388,1.28,1.48,0.00,0.00,1.28,1.28,0.20,1.48,1.48
389,1.26,1.46,0.00,0.00,1.26,1.26,0.20,1.46,1.46
390,1.22,1.44,0.00,0.00,1.22,1.22,0.22,1.44,1.44
391,1.21,1.43,0.00,0.00,1.21,1.21,0.22,1.43,1.43
392,1.18,1.42,0.00,0.00,1.18,1.18,0.24,1.42,1.42
393,1.15,1.40,0.00,0.00,1.15,1.15,0.25,1.40,1.40
394,1.12,1.38,0.00,0.00,1.12,1.12,0.26,1.38,1.38
395,1.12,1.36,0.00,0.00,1.12,1.12,0.24,1.36,1.36
396,1.08,1.32,0.00,0.00,1.08,1.08,0.24,1.32,1.32
397,1.05,1.29,0.00,0.00,1.05,1.05,0.24,1.29,1.29
398,1.05,1.28,0.00,0.00,1.05,1.05,0.23,1.28,1.28
399,1.02,1.27,0.00,0.00,1.02,1.02,0.25,1.27,1.27
400,1.00,1.26,0.00,0.00,1.00,1.00,0.26,1.26,1.26
401,1.00,1.23,0.00,0.00,1.00,1.00,0.23,1.23,1.23
402,1.00,1.20,0.00,0.00,1.00,1.00,0.20,1.20,1.20
403,0.99,1.20,0.00,0.00,0.99,0.99,0.21,1.20,1.20
404,0.96,1.19,0.00,0.00,0.96,0.96,0.23,1.19,1.19
405,0.96,1.17,0.00,0.00,0.96,0.96,0.21,1.17,1.17
406,0.94,1.13,0.00,0.00,0.94,0.94,0.19,1.13,1.13
407,0.93,1.10,0.00,0.00,0.93,0.93,0.17,1.10,1.10
408,0.93,1.07,0.00,0.00,0.93,0.93,0.14,1.07,1.07
409,0.89,1.04,0.00,0.00,0.89,0.89,0.15,1.04,1.04
410,0.88,1.02,0.00,0.00,0.88,0.88,0.14,1.02,1.02
411,0.87,0.98,0.00,0.00,0.87,0.87,0.11,0.98,0.98
412,0.86,0.95,0.00,0.00,0.86,0.86,0.09,0.95,0.95
413,0.86,0.94,0.00,0.00,0.86,0.86,0.08,0.94,0.94
414,0.85,0.93,0.00,0.00,0.85,0.85,0.08,0.93,0.93
415,0.80,0.91,0.00,0.00,0.80,0.80,0.11,0.91,0.91
416,0.80,0.90,0.00,0.00,0.80,0.80,0.10,0.90,0.90
417,0.78,0.85,0.00,0.00,0.78,0.78,0.07,0.85,0.85
418,0.77,0.82,0.00,0.00,0.77,0.77,0.05,0.82,0.82
419,0.77,0.82,0.00,0.00,0.77,0.77,0.05,0.82,0.82
420,0.75,0.81,0.00,0.00,0.75,0.75,0.06,0.81,0.81
421,0.74,0.81,0.00,0.00,0.74,0.74,0.07,0.81,0.81
422,0.72,0.81,0.00,0.00,0.72,0.72,0.09,0.81,0.81
423,0.70,0.81,0.00,0.00,0.70,0.70,0.11,0.81,0.81
424,0.69,0.79,0.00,0.00,0.69,0.69,0.10,0.79,0.79
425,0.68,0.78,0.00,0.00,0.68,0.68,0.10,0.78,0.78
426,0.65,0.78,0.00,0.00,0.65,0.65,0.13,0.78,0.78
427,0.63,0.77,0.00,0.00,0.63,0.63,0.14,0.77,0.77
428,0.63,0.76,0.00,0.00,0.63,0.63,0.13,0.76,0.76
429,0.62,0.76,0.00,0.00,0.62,0.62,0.14,0.76,0.76
430,0.59,0.73,0.00,0.00,0.59,0.59,0.14,0.73,0.73
431,0.57,0.73,0.00,0.00,0.57,0.57,0.16,0.73,0.73
432,0.57,0.70,0.00,0.00,0.57,0.57,0.13,0.70,0.70
433,0.57,0.70,0.00,0.00,0.57,0.57,0.13,0.70,0.70
434,0.56,0.66,0.00,0.00,0.56,0.56,0.10,0.66,0.66
435,0.56,0.64,0.00,0.00,0.56,0.56,0.08,0.64,0.64
436,0.55,0.63,0.00,0.00,0.55,0.55,0.08,0.63,0.63
437.00,0.53,0.60,0.00,0.00,0.53,0.53,0.07,0.60,0.60
438.00,0.51,0.59,0.00,0.00,0.51,0.51,0.08,0.59,0.59
439.00,0.51,0.57,0.00,0.00,0.51,0.51,0.06,0.57,0.57
440.00,0.48,0.54,0.00,0.00,0.48,0.48,0.06,0.54,0.54
441.00,0.48,0.53,0.00,0.00,0.48,0.48,0.05,0.53,0.53
442.00,0.45,0.52,0.00,0.00,0.45,0.45,0.07,0.52,0.52
443.00,0.45,0.51,0.00,0.00,0.45,0.45,0.06,0.51,0.51
444.00,0.45,0.49,0.00,0.00,0.45,0.45,0.04,0.49,0.49
445.00,0.43,0.47,0.00,0.00,0.43,0.43,0.04,0.47,0.47
446.00,0.40,0.47,0.00,0.00,0.40,0.40,0.07,0.47,0.47
447.00,0.38,0.47,0.00,0.00,0.38,0.38,0.09,0.47,0.47
448.00,0.38,0.47,0.00,0.00,0.38,0.38,0.09,0.47,0.47
449.00,0.38,0.46,0.00,0.00,0.38,0.38,0.08,0.46,0.46
450.00,0.37,0.45,0.00,0.00,0.37,0.37,0.08,0.45,0.45
451.00,0.37,0.44,0.00,0.00,0.37,0.37,0.07,0.44,0.44
452.00,0.36,0.44,0.00,0.00,0.36,0.36,0.08,0.44,0.44
453.00,0.36,0.43,0.00,0.00,0.36,0.36,0.07,0.43,0.43
454.00,0.35,0.43,0.00,0.00,0.35,0.35,0.08,0.43,0.43
455.00,0.33,0.41,0.00,0.00,0.33,0.33,0.08,0.41,0.41
456.00,0.29,0.41,0.00,0.00,0.29,0.29,0.12,0.41,0.41
457.00,0.28,0.40,0.00,0.00,0.28,0.28,0.12,0.40,0.40
458.00,0.28,0.39,0.00,0.00,0.28,0.28,0.11,0.39,0.39
459.00,0.27,0.37,0.00,0.00,0.27,0.27,0.10,0.37,0.37
460.00,0.24,0.35,0.00,0.00,0.24,0.24,0.11,0.35,0.35
461.00,0.22,0.35,0.00,0.00,0.22,0.22,0.13,0.35,0.35
462.00,0.20,0.34,0.00,0.00,0.20,0.20,0.14,0.34,0.34
463.00,0.19,0.34,0.00,0.00,0.19,0.19,0.15,0.34,0.34
464.00,0.18,0.32,0.00,0.00,0.18,0.18,0.14,0.32,0.32
465.00,0.18,0.30,0.00,0.00,0.18,0.18,0.12,0.30,0.30
466.00,0.18,0.29,0.00,0.00,0.18,0.18,0.11,0.29,0.29
467.00,0.17,0.26,0.00,0.00,0.17,0.17,0.09,0.26,0.26
468.00,0.17,0.25,0.00,0.00,0.17,0.17,0.08,0.25,0.25
469.00,0.16,0.21,0.00,0.00,0.16,0.16,0.05,0.21,0.21
470.00,0.16,0.19,0.00,0.00,0.16,0.16,0.03,0.19,0.19
471.00,0.16,0.18,0.00,0.00,0.16,0.16,0.02,0.18,0.18
472.00,0.14,0.16,0.00,0.00,0.14,0.14,0.02,0.16,0.16
473.00,0.13,0.15,0.00,0.00,0.13,0.13,0.02,0.15,0.15
474.00,0.12,0.15,0.00,0.00,0.12,0.12,0.03,0.15,0.15
475.00,0.12,0.14,0.00,0.00,0.12,0.12,0.02,0.14,0.14
476.00,0.11,0.13,0.00,0.00,0.11,0.11,0.02,0.13,0.13
477.00,0.11,0.13,0.00,0.00,0.11,0.11,0.02,0.13,0.13
478.00,0.11,0.12,0.00,0.00,0.11,0.11,0.01,0.12,0.12
479.00,0.11,0.12,0.00,0.00,0.11,0.11,0.01,0.12,0.12
480.00,0.10,0.12,0.00,0.00,0.10,0.10,0.02,0.12,0.12
481.00,0.10,0.11,0.00,0.00,0.10,0.10,0.01,0.11,0.11
482.00,0.10,0.10,0.00,0.00,0.10,0.10,0.00,0.10,0.10
483.00,0.09,0.10,0.00,0.00,0.09,0.09,0.01,0.10,0.10
484.00,0.08,0.10,0.00,0.00,0.08,0.08,0.02,0.10,0.10
485.00,0.08,0.09,0.00,0.00,0.08,0.08,0.01,0.09,0.09
486.00,0.08,0.08,0.00,0.00,0.08,0.08,0.00,0.08,0.08
487.00,0.08,0.08,0.00,0.00,0.08,0.08,0.00,0.08,0.08
488.00,0.08,0.08,0.00,0.00,0.08,0.08,0.00,0.08,0.08
489.00,0.07,0.08,0.00,0.00,0.07,0.07,0.01,0.08,0.08
490.00,0.07,0.08,0.00,0.00,0.07,0.07,0.01,0.08,0.08
491.00,0.06,0.08,0.00,0.00,0.06,0.06,0.02,0.08,0.08
492.00,0.05,0.07,0.00,0.00,0.05,0.05,0.02,0.07,0.07
493.00,0.05,0.07,0.00,0.00,0.05,0.05,0.02,0.07,0.07
494.00,0.04,0.06,0.00,0.00,0.04,0.04,0.02,0.06,0.06
495.00,0.04,0.06,0.00,0.00,0.04,0.04,0.02,0.06,0.06
496.00,0.04,0.05,0.00,0.00,0.04,0.04,0.01,0.05,0.05
497.00,0.04,0.04,0.00,0.00,0.04,0.04,0.00,0.04,0.04
498.00,0.04,0.04,0.00,0.00,0.04,0.04,0.00,0.04,0.04
,0.00,0.04,0.00,0.00,0.00,0.00,0.04,0.04,0.04
,0.00,0.03,0.00,0.00,0.00,0.00,0.03,0.03,0.03
,0.00,0.03,0.00,0.00,0.00,0.00,0.03,0.03,0.03
,0.00,0.03,0.00,0.00,0.00,0.00,0.03,0.03,0.03
,0.00,0.03,0.00,0.00,0.00,0.00,0.03,0.03,0.03
,0.00,0.03,0.00,0.00,0.00,0.00,0.03,0.03,0.03
,0.00,0.03,0.00,0.00,0.00,0.00,0.03,0.03,0.03
,0.00,0.03,0.00,0.00,0.00,0.00,0.03,0.03,0.03
,0.00,0.02,0.00,0.00,0.00,0.00,0.02,0.02,0.02
,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.01
,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.01
,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.01

==> plots/data/max-hyper/mnist-top1.csv <==
X,Plural-Max,RunOff-Max,LF-Max,Jia-Max,Plural-LF-Diff,Plural-Jia-Diff,Runoff-Plural-Diff,Runoff-LF-Diff,Runoff-Jia-Diff
0,99.50,99.51,98.78,98.75,0.72,0.75,0.01,0.73,0.76
1,98.98,99.03,97.10,97.84,1.88,1.14,0.05,1.93,1.19
2,97.37,97.37,95.07,95.98,2.30,1.39,0.00,2.30,1.39
3,93.45,93.60,91.64,93.02,1.80,0.42,0.16,1.96,0.58
4,87.16,88.72,86.08,88.45,1.08,-1.29,1.56,2.64,0.27
5,82.75,85.84,78.48,83.18,4.27,-0.43,3.08,7.35,2.65
6,78.38,82.13,69.98,76.78,8.40,1.60,3.75,12.15,5.35
7,73.05,77.55,60.71,69.98,12.34,3.07,4.50,16.84,7.57
8,66.42,71.52,51.99,62.37,14.43,4.05,5.10,19.53,9.15
9,58.08,63.90,43.71,55.88,14.37,2.20,5.81,20.19,8.01
10,47.65,57.15,36.16,49.65,11.49,-2.00,9.50,20.99,7.50
11,42.98,53.45,31.57,43.83,11.41,-0.85,10.47,21.88,9.62
12,39.10,50.52,26.88,39.39,12.22,-0.30,11.43,23.64,11.13
13,35.52,46.99,22.62,35.40,12.90,0.12,11.47,24.37,11.59
14,32.17,43.44,19.16,31.23,13.01,0.93,11.28,24.28,12.21
15,29.16,40.28,17.25,27.78,11.91,1.38,11.12,23.03,12.50
16,26.26,37.10,15.23,24.36,11.03,1.90,10.84,21.87,12.74
17,23.44,33.40,13.12,22.20,10.32,1.24,9.96,20.28,11.20
18,21.42,30.12,11.30,20.74,10.12,0.68,8.70,18.82,9.38
19,19.70,28.14,10.26,19.34,9.44,0.36,8.44,17.88,8.80
20,18.52,26.20,10.19,17.91,8.33,0.61,7.68,16.01,8.29
21,17.59,24.75,10.08,16.86,7.51,0.73,7.16,14.67,7.89
22,16.82,23.00,10.00,15.70,6.82,1.12,6.18,13.00,7.30
23,16.09,21.76,9.94,14.51,6.15,1.58,5.67,11.82,7.25
24,15.23,20.82,9.84,13.49,5.39,1.74,5.59,10.98,7.33
25,14.97,20.03,9.74,13.21,5.23,1.76,5.06,10.29,6.82
26,14.80,19.16,9.60,12.97,5.20,1.83,4.36,9.56,6.19
27,14.57,18.27,9.50,12.76,5.07,1.81,3.70,8.77,5.51
28,14.40,17.47,9.41,12.52,4.99,1.88,3.07,8.06,4.95
29,14.26,16.79,9.26,12.25,5.00,2.01,2.53,7.53,4.54
30,14.03,16.49,9.12,12.01,4.91,2.02,2.46,7.37,4.48
31,13.93,16.19,9.02,11.79,4.91,2.14,2.26,7.17,4.40
32,13.79,15.82,8.87,11.51,4.92,2.28,2.03,6.95,4.31
33,13.60,15.61,8.71,11.40,4.89,2.20,2.01,6.90,4.21
34,13.44,15.31,8.55,11.33,4.89,2.11,1.87,6.76,3.98
35,13.24,15.04,8.36,11.31,4.88,1.93,1.80,6.68,3.73
36,13.00,14.82,8.21,11.30,4.79,1.70,1.82,6.61,3.52
37,12.83,14.52,7.88,11.30,4.95,1.53,1.69,6.64,3.22
38,12.65,14.22,7.62,11.30,5.03,1.35,1.57,6.60,2.92
39,12.47,14.00,7.32,11.30,5.15,1.17,1.53,6.68,2.70
40,12.30,13.81,7.04,11.30,5.26,1.00,1.51,6.77,2.51
41,12.06,13.58,6.80,11.28,5.26,0.78,1.52,6.78,2.30
42,11.80,13.34,6.61,11.28,5.19,0.52,1.54,6.73,2.06
43,11.57,13.17,6.35,11.28,5.22,0.29,1.60,6.82,1.89
44,11.38,12.92,6.08,11.28,5.30,0.10,1.54,6.84,1.64
45,11.00,12.70,5.79,11.28,5.21,-0.28,1.70,6.91,1.42
46,10.73,12.46,5.50,11.27,5.23,-0.54,1.73,6.96,1.19
47,10.42,12.20,5.15,11.24,5.27,-0.82,1.78,7.05,0.96
48,10.13,12.00,4.92,11.22,5.21,-1.09,1.87,7.08,0.78
49,9.79,11.76,4.62,11.20,5.17,-1.41,1.97,7.14,0.56
50,9.41,11.46,4.31,11.17,5.10,-1.76,2.05,7.15,0.29
51,9.08,11.14,3.99,11.15,5.09,-2.07,2.06,7.15,-0.01
52,8.70,10.88,3.69,11.12,5.01,-2.42,2.18,7.19,-0.24
53,8.29,10.49,3.39,11.07,4.90,-2.78,2.20,7.10,-0.58
54,7.95,10.21,2.99,11.00,4.96,-3.05,2.26,7.22,-0.79
55,7.51,9.76,2.62,10.94,4.89,-3.43,2.25,7.14,-1.18
56,7.09,9.41,2.23,10.89,4.86,-3.80,2.32,7.18,-1.48
57,6.72,9.07,1.82,10.82,4.90,-4.10,2.35,7.25,-1.75
58,6.37,8.74,1.42,10.72,4.95,-4.35,2.37,7.32,-1.98
59,5.96,8.37,1.11,10.58,4.85,-4.62,2.41,7.26,-2.21
60,5.55,7.97,0.85,10.46,4.70,-4.91,2.42,7.12,-2.49
61,5.06,7.71,0.67,10.32,4.39,-5.26,2.65,7.04,-2.61
62,4.73,7.30,0.54,10.22,4.19,-5.49,2.57,6.76,-2.92
63,4.23,7.06,0.36,10.11,3.87,-5.88,2.83,6.70,-3.05
64,3.93,6.82,0.21,9.99,3.72,-6.06,2.89,6.61,-3.17
65,3.45,6.53,0.12,9.73,3.33,-6.28,3.08,6.41,-3.20
66,2.99,6.31,0.02,9.61,2.97,-6.62,3.32,6.29,-3.30
67,2.50,5.90,0.00,9.39,2.50,-6.89,3.40,5.90,-3.49
68,2.11,5.58,0.00,9.16,2.11,-7.05,3.47,5.58,-3.58
69,1.73,5.30,0.00,8.80,1.73,-7.07,3.57,5.30,-3.50
70,1.32,4.96,0.00,8.46,1.32,-7.14,3.64,4.96,-3.50
71,1.00,4.72,0.00,8.04,1.00,-7.04,3.72,4.72,-3.32
72,0.78,4.53,0.00,7.66,0.78,-6.88,3.75,4.53,-3.13
73,0.48,4.28,0.00,7.27,0.48,-6.79,3.80,4.28,-2.99
74,0.30,4.02,0.00,6.92,0.30,-6.62,3.72,4.02,-2.90
75,0.18,3.60,0.00,6.49,0.18,-6.31,3.42,3.60,-2.89
76,0.08,3.20,0.00,6.06,0.08,-5.98,3.12,3.20,-2.86
77,0.03,2.86,0.00,5.57,0.03,-5.54,2.83,2.86,-2.71
78,0.02,2.64,0.00,5.15,0.02,-5.13,2.62,2.64,-2.51
79,0.00,2.38,0.00,4.77,0.00,-4.77,2.38,2.38,-2.39
80,0.00,2.16,0.00,4.29,0.00,-4.29,2.16,2.16,-2.13
81,0.00,1.85,0.00,3.83,0.00,-3.83,1.85,1.85,-1.98
82,0.00,1.63,0.00,3.26,0.00,-3.26,1.63,1.63,-1.63
83,0.00,1.48,0.00,2.68,0.00,-2.68,1.48,1.48,-1.20
84,0.00,1.32,0.00,2.29,0.00,-2.29,1.32,1.32,-0.97
85,0.00,1.16,0.00,1.83,0.00,-1.83,1.16,1.16,-0.67
86,0.00,0.95,0.00,1.37,0.00,-1.37,0.95,0.95,-0.42
87,0.00,0.80,0.00,1.07,0.00,-1.07,0.80,0.80,-0.27
88,0.00,0.56,0.00,0.75,0.00,-0.75,0.56,0.56,-0.19
89,0.00,0.44,0.00,0.50,0.00,-0.50,0.44,0.44,-0.06
90,0.00,0.29,0.00,0.35,0.00,-0.35,0.29,0.29,-0.06
91,0.00,0.27,0.00,0.18,0.00,-0.18,0.27,0.27,0.09
92,0.00,0.14,0.00,0.08,0.00,-0.08,0.14,0.14,0.06
93,0.00,0.10,0.00,0.02,0.00,-0.02,0.10,0.10,0.08
94,0.00,0.05,0.00,0.00,0.00,0.00,0.05,0.05,0.05
95,0.00,0.01,0.00,0.00,0.00,0.00,0.01,0.01,0.01
96,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
97,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
98,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
99,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
100,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
101,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
102,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
103,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
104,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
105,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
106,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
107,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
108,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
109,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00
110,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00,0.00

==> plots/data/max-hyper/weather.csv <==
X,Plural-Max,LF-Max,Jia-Max,Plural-LF-Diff,Plural-Jia-Diff
0,85.29,78.62,76.59,6.66,8.69
1,77.38,45.77,56.66,31.61,20.72
2,68.16,35.11,46.24,33.05,21.92
3,58.98,28.60,41.18,30.38,17.80
4,50.01,25.63,36.21,24.38,13.80
5,43.85,23.08,33.00,20.77,10.85
6,38.78,20.58,29.54,18.20,9.24
7,35.11,19.93,27.33,15.18,7.78
8,31.29,19.77,26.28,11.52,5.01
9,27.23,19.67,25.21,7.56,2.02
10,22.91,19.43,23.99,3.48,-1.08
11,18.86,19.19,22.91,-0.33,-4.05
12,18.49,19.03,21.65,-0.54,-3.16
13,18.12,18.77,20.44,-0.65,-2.32
14,17.73,18.44,19.58,-0.71,-1.85
15,17.34,18.17,19.39,-0.83,-2.05
16,16.92,17.82,19.24,-0.90,-2.32
17,16.50,17.52,19.08,-1.02,-2.58
18,16.05,17.24,18.93,-1.19,-2.88
19,15.59,16.99,18.78,-1.40,-3.19
20,15.08,16.76,18.66,-1.68,-3.58
21,14.57,16.48,18.48,-1.91,-3.91
22,14.01,16.23,18.32,-2.22,-4.31
23,13.43,15.94,18.22,-2.51,-4.79
24,12.84,15.72,18.07,-2.88,-5.23
25,12.25,15.44,17.91,-3.19,-5.66
26,11.61,15.14,17.72,-3.53,-6.11
27,10.99,14.85,17.54,-3.86,-6.55
28,10.36,14.54,17.37,-4.18,-7.01
29,9.74,14.26,17.27,-4.52,-7.53
30,9.14,14.08,17.16,-4.94,-8.02
31,8.55,13.82,17.04,-5.27,-8.49
32,7.96,13.40,16.81,-5.44,-8.85
33,7.39,13.02,16.59,-5.63,-9.20
34,6.81,12.60,16.28,-5.79,-9.47
35,6.24,12.08,15.94,-5.84,-9.70
36,5.68,11.68,15.65,-6.00,-9.97
37,5.12,11.25,15.38,-6.13,-10.26
38,4.57,10.81,15.11,-6.24,-10.54
39,4.04,10.33,14.81,-6.29,-10.77
40,3.52,9.72,14.54,-6.20,-11.02
41,3.04,9.23,14.32,-6.19,-11.28
42,2.58,8.65,14.07,-6.07,-11.49
43,2.15,8.06,13.73,-5.91,-11.58
44,1.77,7.54,13.50,-5.77,-11.73
45,1.43,6.97,13.18,-5.54,-11.75
46,1.12,6.23,12.77,-5.11,-11.65
47,0.87,5.75,12.55,-4.88,-11.68
48,0.62,5.16,12.21,-4.54,-11.59
49,0.44,4.71,11.93,-4.27,-11.49
50,0.29,4.17,11.45,-3.88,-11.16
51,0.19,3.59,11.03,-3.40,-10.84
52,0.00,3.07,10.63,-3.07,-10.63
53,0.00,2.51,10.21,-2.51,-10.21
54,0.00,1.97,9.65,-1.97,-9.65
55,0.00,1.47,9.08,-1.47,-9.08
56,0.00,0.98,8.34,-0.98,-8.34
57,0.00,0.67,7.66,-0.67,-7.66
58,0.00,0.47,7.08,-0.47,-7.08
59,0.00,0.23,6.32,-0.23,-6.32
60,0.00,0.07,5.43,-0.07,-5.43
61,0.00,0.02,4.36,-0.02,-4.36
62,0.00,0.07,5.43,-0.07,-5.43
63,0.00,0.02,4.36,-0.02,-4.36
64,0.00,0.00,0.00,0.00,0.00
65,0.00,0.00,0.00,0.00,0.00

==> plots/data/more-ensemble-count/vote-count/plural/ames_lightgbm.csv <==
X,1-Mods,5-Mods,11-Mods,15-Mods,21-Mods,25-Mods,31-Mods,35-Mods,41-Mods,51-Mods,75-Mods,101-Mods,55-Mods,61-Mods,65-Mods,71-Mods,81-Mods,85-Mods,91-Mods
0,88.05,84.64,78.50,73.04,65.53,61.77,57.68,55.97,52.90,47.10,36.86,33.45,44.37,41.81,41.64,37.88,35.84,#NUM!,#NUM!
1,0.00,72.01,70.99,65.87,60.41,58.36,54.95,52.56,50.51,44.37,35.84,33.11,43.00,40.27,39.25,36.69,34.81,#NUM!,#NUM!
2,,39.93,58.70,58.02,54.95,54.27,51.54,48.81,47.10,41.98,34.81,32.76,40.79,38.74,37.88,36.01,34.47,#NUM!,#NUM!
3,,0.00,40.96,48.12,50.17,49.83,48.12,45.73,43.34,39.25,34.47,32.76,38.57,36.86,37.20,34.81,33.45,#NUM!,#NUM!
4,,,22.53,35.84,41.64,43.69,42.66,42.32,40.96,37.88,33.79,32.42,37.20,35.32,36.01,33.79,33.45,#NUM!,#NUM!
5,,,5.12,21.16,32.42,35.84,37.20,38.23,37.20,35.49,33.11,32.08,35.32,34.13,34.47,33.28,32.76,#NUM!,#NUM!
6,,,0.00,7.85,22.87,28.67,32.08,33.79,34.47,34.13,32.42,32.08,33.79,32.94,33.45,32.59,32.25,#NUM!,#NUM!
7,,,,0.68,12.63,20.82,26.28,29.01,31.06,32.08,31.74,31.74,32.08,32.08,32.42,32.08,32.08,#NUM!,#NUM!
8,,,,0.00,5.46,12.63,20.82,24.57,27.65,30.03,31.40,31.74,30.89,31.06,31.40,31.40,31.74,#NUM!,#NUM!
9,,,,,1.37,6.14,15.02,19.45,24.23,28.33,31.06,31.74,29.69,29.69,30.38,30.72,31.06,#NUM!,#NUM!
10,,,,,0.00,2.39,10.24,14.68,20.82,26.28,30.72,31.40,28.16,29.01,29.69,30.03,30.89,#NUM!,#NUM!
11,,,,,0.00,0.34,5.12,10.24,17.06,24.57,30.03,31.40,26.28,28.33,28.50,29.35,30.21,#NUM!,#NUM!
12,,,,,,0.00,2.39,6.14,13.31,21.84,29.69,31.40,24.75,27.31,27.65,29.01,29.86,#NUM!,#NUM!
13,,,,,,,0.34,3.41,9.90,19.45,29.01,31.06,22.87,25.60,25.94,28.16,29.52,#NUM!,#NUM!
14,,,,,,,0.00,1.37,6.83,17.06,28.33,31.06,20.65,23.89,24.91,27.82,29.01,#NUM!,#NUM!
15,,,,,,,0.00,0.00,3.41,13.65,27.99,30.72,18.09,22.36,23.38,27.13,28.50,#NUM!,#NUM!
16,,,,,,,,0.00,1.71,10.24,27.30,30.72,15.02,20.14,21.84,26.11,27.65,#NUM!,#NUM!
17,,,,,,,,0.00,0.34,7.51,26.28,30.38,11.95,17.58,19.11,24.91,27.30,#NUM!,#NUM!
18,,,,,,,,,0.00,5.12,24.91,30.03,9.05,15.53,17.58,24.06,26.45,#NUM!,#NUM!
19,,,,,,,,,0.00,3.41,24.23,29.35,6.14,12.80,15.19,22.19,25.26,#NUM!,#NUM!
20,,,,,,,,,,2.05,22.53,29.01,4.10,9.90,12.80,20.31,24.06,#NUM!,#NUM!
21,,,,,,,,,,0.68,20.48,28.67,2.73,7.68,10.24,17.75,22.36,#NUM!,#NUM!
22,,,,,,,,,,0.34,18.43,27.99,1.54,6.14,8.70,15.36,20.65,#NUM!,#NUM!
23,,,,,,,,,,0.00,16.04,27.30,0.51,4.10,6.49,12.97,19.29,#NUM!,#NUM!
24,,,,,,,,,,0.00,13.31,26.96,0.00,2.56,4.44,10.75,17.41,#NUM!,#NUM!
25,,,,,,,,,,,11.60,26.28,0.00,1.37,3.41,8.53,15.70,#NUM!,#NUM!
26,,,,,,,,,,,9.56,25.60,,0.51,2.05,6.66,13.31,#NUM!,#NUM!
27,,,,,,,,,,,7.17,24.91,,0.00,1.02,5.12,11.78,#NUM!,#NUM!
28,,,,,,,,,,,5.46,24.23,,,0.34,3.24,9.22,#NUM!,#NUM!
29,,,,,,,,,,,4.44,22.87,,,0.00,1.88,7.68,#NUM!,#NUM!
30,,,,,,,,,,,2.39,21.50,,,,0.85,5.97,#NUM!,#NUM!
31,,,,,,,,,,,1.71,20.48,,,,0.34,4.44,#NUM!,#NUM!
32,,,,,,,,,,,0.68,18.09,,,,0.00,3.41,#NUM!,#NUM!
33,,,,,,,,,,,0.34,17.06,,,,0.00,2.39,#NUM!,#NUM!
34,,,,,,,,,,,0.00,15.70,,,,,0.85,#NUM!,#NUM!
35,,,,,,,,,,,0.00,14.33,,,,,0.51,#NUM!,#NUM!
36,,,,,,,,,,,,11.60,,,,,0.17,#NUM!,#NUM!
37,,,,,,,,,,,,10.24,,,,,0.00,#NUM!,#NUM!
38,,,,,,,,,,,,8.53,,,,,,#NUM!,#NUM!
39,,,,,,,,,,,,6.83,,,,,,#NUM!,#NUM!
40,,,,,,,,,,,,5.46,,,,,,#NUM!,#NUM!
41,,,,,,,,,,,,4.10,,,,,,#NUM!,#NUM!
42,,,,,,,,,,,,2.73,,,,,,#NUM!,#NUM!
43,,,,,,,,,,,,1.71,,,,,,#NUM!,#NUM!
44,,,,,,,,,,,,0.68,,,,,,#NUM!,#NUM!
45,,,,,,,,,,,,0.34,,,,,,#NUM!,#NUM!
46,,,,,,,,,,,,0.34,,,,,,#NUM!,#NUM!
47,,,,,,,,,,,,0.00,,,,,,0.00,0.00
48,,,,,,,,,,,,,,,,,,,
49,,,,,,,,,,,,,,,,,,,
50,,,,,,,,,,,,,,,,,,,
51,,,,,,,,,,,,,,,,,,,

==> plots/data/more-ensemble-count/vote-count/plural/ames_linear.csv <==
X,1-Mods,5-Mods,11-Mods,15-Mods,21-Mods,25-Mods,31-Mods,35-Mods,41-Mods,51-Mods,75-Mods,101-Mods,55-Mods,61-Mods,65-Mods,71-Mods,81-Mods,85-Mods,91-Mods,95-Mods
0,89.25,82.08,74.40,66.55,61.60,57.34,53.58,50.34,46.42,40.10,35.15,33.79,38.91,38.06,36.86,36.01,34.98,#NUM!,34.13,33.79
1,0.00,58.70,63.65,59.22,56.31,52.73,49.49,46.59,43.52,37.88,34.81,33.79,37.89,37.03,35.84,35.49,34.47,#NUM!,34.13,33.79
2,,18.94,47.44,50.17,51.37,48.12,45.39,43.86,41.13,36.18,34.13,33.79,36.52,36.69,35.15,34.81,34.30,#NUM!,34.13,33.79
3,,0.00,29.53,39.25,43.69,41.98,41.30,40.62,37.37,35.15,33.79,33.79,35.67,35.67,34.13,34.30,33.96,#NUM!,33.62,33.79
4,,,11.95,25.43,35.15,36.35,36.86,36.35,35.33,33.96,33.79,33.45,34.64,34.13,33.62,33.45,33.79,#NUM!,33.45,33.45
5,,,1.20,12.80,26.28,29.01,32.08,32.94,33.45,32.94,32.76,33.11,33.28,33.28,32.94,32.76,33.28,#NUM!,33.11,33.11
6,,,0.00,3.41,16.55,23.55,27.82,29.69,32.08,31.91,32.25,32.94,32.08,32.08,31.91,32.42,32.76,#NUM!,32.94,32.77
7,,,,0.34,8.53,16.89,23.55,25.94,29.52,30.89,32.08,32.76,31.23,31.06,31.23,31.91,32.25,#NUM!,32.76,32.42
8,,,,0.00,2.73,10.58,18.77,22.36,26.45,29.86,31.74,32.42,30.03,30.21,30.38,30.89,32.08,#NUM!,32.25,32.42
9,,,,,0.34,4.95,14.33,18.43,23.89,28.33,31.06,32.25,29.01,29.86,29.69,30.21,31.40,#NUM!,31.91,32.08
10,,,,,0.00,1.02,8.36,14.51,21.84,26.96,30.55,32.08,27.82,29.01,29.01,29.86,31.06,#NUM!,31.40,31.91
11,,,,,0.00,0.34,4.78,10.07,18.09,25.09,29.86,31.57,26.62,27.82,28.33,29.35,30.38,#NUM!,31.40,31.40
12,,,,,,0.00,1.71,5.97,14.85,23.38,29.18,31.40,25.09,27.30,27.48,28.33,29.86,#NUM!,31.06,31.06
13,,,,,,0.00,0.00,2.90,10.92,21.50,28.84,31.06,22.70,25.77,26.96,27.65,29.18,#NUM!,30.38,30.89
14,,,,,,,0.00,0.85,7.00,18.26,28.33,31.06,20.48,24.57,26.11,26.96,28.67,#NUM!,29.86,30.72
15,,,,,,,0.00,0.00,3.93,16.21,27.30,30.72,18.26,23.04,24.57,26.79,27.82,#NUM!,29.69,30.55
16,,,,,,,,0.00,1.88,13.82,26.28,30.55,16.38,21.67,23.38,25.43,27.82,#NUM!,29.01,30.03
17,,,,,,,,,0.34,11.09,25.77,30.38,13.82,19.28,22.01,23.89,26.96,#NUM!,28.33,29.69
18,,,,,,,,,0.00,7.34,25.09,30.03,11.09,17.58,20.14,23.04,26.62,#NUM!,28.16,29.18
19,,,,,,,,,0.00,5.12,23.38,29.35,9.05,15.53,18.94,22.01,25.60,#NUM!,27.82,28.67
20,,,,,,,,,,2.73,22.70,29.01,6.14,12.63,16.89,20.65,24.57,#NUM!,27.13,27.99
21,,,,,,,,,,1.20,21.50,28.16,3.93,10.41,14.68,19.28,24.06,#NUM!,26.28,27.65
22,,,,,,,,,,0.34,20.48,27.82,1.54,7.34,12.46,17.06,23.21,#NUM!,25.77,27.13
23,,,,,,,,,,0.00,18.94,26.62,0.34,4.95,9.56,15.02,22.01,#NUM!,25.26,26.45
24,,,,,,,,,,,16.90,26.45,0.00,3.58,7.68,12.46,19.80,#NUM!,24.40,25.77
25,,,,,,,,,,,14.33,25.60,0.00,1.71,4.95,9.56,18.43,#NUM!,23.55,24.57
26,,,,,,,,,,,12.29,25.26,,0.85,2.56,7.17,17.24,#NUM!,22.70,24.06
27,,,,,,,,,,,9.73,24.74,,0.34,1.37,5.80,15.53,#NUM!,21.50,23.21
28,,,,,,,,,,,7.34,24.40,,0.00,0.34,3.41,13.99,#NUM!,20.14,22.18
29,,,,,,,,,,,5.80,23.21,,,0.00,2.22,11.09,#NUM!,19.28,20.99
30,,,,,,,,,,,3.58,22.53,,,,0.68,9.05,#NUM!,17.75,20.14
31,,,,,,,,,,,1.71,21.67,,,,0.34,7.00,#NUM!,16.04,19.11
32,,,,,,,,,,,1.02,20.65,,,,0.00,5.12,#NUM!,13.82,17.75
33,,,,,,,,,,,0.51,19.63,,,,,3.24,#NUM!,11.26,16.04
34,,,,,,,,,,,0.00,17.92,,,,,1.71,#NUM!,10.07,13.99
35,,,,,,,,,,,0.00,16.21,,,,,0.68,#NUM!,7.34,12.46
36,,,,,,,,,,,,15.02,,,,,0.17,#NUM!,6.14,10.92
37,,,,,,,,,,,,13.14,,,,,0.00,#NUM!,3.75,8.02
38,,,,,,,,,,,,10.75,,,,,,#NUM!,2.73,5.63
39,,,,,,,,,,,,8.87,,,,,,#NUM!,1.37,4.10
40,,,,,,,,,,,,6.14,,,,,,#NUM!,0.68,2.39
41,,,,,,,,,,,,4.95,,,,,,#NUM!,0.17,1.37
42,,,,,,,,,,,,3.58,,,,,,#NUM!,0.00,0.34
43,,,,,,,,,,,,2.39,,,,,,#NUM!,,0.00
44,,,,,,,,,,,,1.54,,,,,,#NUM!,,
45,,,,,,,,,,,,0.51,,,,,,#NUM!,,
46,,,,,,,,,,,,0.34,,,,,,#NUM!,,
47,,,,,,,,,,,,0.00,,,,,,#NUM!,,
48,,,,,,,,,,,,0.00,,,,,,#NUM!,,
49,,,,,,,,,,,,0.00,,,,,,0.00,,
50,,,,,,,,,,,,,,,,,,,,
51,,,,,,,,,,,,,,,,,,,,

==> plots/data/more-ensemble-count/vote-count/plural/cifar10.csv <==
X,5-Mods,10-Mods,15-Mods,20-Mods,25-Mods,30-Mods,35-Mods,40-Mods,45-Mods,50-Mods,55-Mods,60-Mods,65-Mods,70-Mods,75-Mods,80-Mods,85-Mods,90-Mods,95-Mods,100-Mods,105-Mods,110-Mods,115-Mods,120-Mods,125-Mods,130-Mods,135-Mods,140-Mods,145-Mods,150-Mods,155-Mods,160-Mods,165-Mods,170-Mods,175-Mods,180-Mods,185-Mods,190-Mods,195-Mods,200-Mods,205-Mods,210-Mods,215-Mods,220-Mods,225-Mods,250-Mods,275-Mods,300-Mods,325-Mods,350-Mods,375-Mods,400-Mods,425-Mods,450-Mods,475-Mods,500-Mods,550-Mods,600-Mods,650-Mods,700-Mods,750-Mods,800-Mods,850-Mods,900-Mods,1024-Mods
0,91.46,86.09,80.88,81.38,78.65,73.51,69.62,74.74,72.62,66.75,70.44,68.14,64.41,67.46,67.70,67.49,66.24,64.38,65.07,63.27,63.55,62.73,62.39,61.57,61.20,61.12,60.05,60.35,60.46,59.52,58.77,60.94,57.91,57.66,58.03,57.12,56.08,57.57,56.67,55.80,55.46,55.34,54.41,55.25,56.27,53.30,51.91,50.49,49.77,49.92,47.73,46.77,46.10,46.58,45.04,43.79,43.21,42.03,40.71,39.90,38.90,38.37,36.95,35.69,33.01
1,86.70,82.20,77.37,78.55,76.05,70.12,67.58,72.41,70.62,65.37,68.55,66.14,62.60,65.71,65.93,65.46,64.68,62.83,62.88,61.86,62.34,61.67,61.17,60.43,59.80,59.41,59.13,59.27,59.41,58.38,57.89,59.45,57.01,56.76,57.13,56.38,55.28,56.47,55.68,55.08,54.75,54.62,53.72,54.47,55.19,52.51,51.26,49.96,49.25,49.35,47.21,46.35,45.69,46.05,44.44,43.39,42.78,41.75,40.29,39.47,38.47,38.08,36.66,35.42,32.87
2,78.58,77.34,73.51,75.45,73.56,66.71,65.57,70.08,68.81,63.88,66.61,64.08,60.55,64.06,64.13,63.36,63.14,61.60,60.82,60.28,61.02,60.34,59.89,59.28,58.46,57.73,58.20,58.06,58.50,57.42,56.86,57.99,56.06,55.93,56.34,55.55,54.61,55.49,54.86,54.24,53.86,54.09,53.09,53.61,54.07,51.79,50.77,49.48,48.75,48.72,46.73,45.96,45.25,45.46,43.96,43.02,42.33,41.29,39.89,39.17,38.10,37.79,36.31,35.16,32.62
3,0.00,71.09,69.03,72.04,70.69,63.09,63.31,67.67,67.17,62.29,64.69,61.79,58.59,62.40,62.41,61.62,61.52,60.33,58.76,59.00,59.72,58.99,58.74,58.13,57.02,56.18,57.37,56.98,57.43,56.50,55.87,56.43,55.09,55.26,55.51,54.77,53.78,54.43,53.85,53.52,53.08,53.26,52.49,52.76,53.09,51.12,50.15,49.06,48.07,48.16,46.21,45.52,44.83,45.06,43.58,42.64,41.89,40.84,39.58,38.82,37.79,37.42,36.03,34.88,32.22
4,,60.91,63.20,68.62,67.59,59.22,61.09,64.97,65.05,60.84,62.83,59.87,56.51,60.54,60.68,59.55,60.10,59.01,56.82,57.77,58.53,57.68,57.84,57.09,55.47,54.37,56.29,56.02,56.28,55.38,54.83,54.85,54.27,54.48,54.64,53.85,52.98,53.33,52.72,52.76,52.34,52.37,51.76,52.03,52.05,50.38,49.48,48.52,47.50,47.55,45.64,44.95,44.49,44.53,43.11,42.19,41.55,40.42,39.27,38.47,37.48,37.05,35.69,34.68,31.93
5,,6.07,56.84,64.59,64.39,55.45,58.72,62.54,63.15,59.14,60.78,57.87,54.35,58.70,59.14,57.62,58.52,57.59,54.41,56.45,57.29,56.61,56.81,55.95,53.89,52.77,55.19,54.93,55.24,54.59,53.82,53.40,53.26,53.58,53.74,53.07,52.09,52.25,51.69,52.04,51.58,51.65,51.05,51.17,51.04,49.62,48.91,48.00,46.84,46.91,45.13,44.48,44.02,44.03,42.66,41.84,41.13,40.13,38.97,38.10,37.15,36.80,35.36,34.46,31.68
6,,0.00,48.47,60.16,60.95,51.47,56.27,59.99,61.24,57.62,58.62,55.59,52.15,56.82,57.37,55.62,57.16,56.31,52.41,55.14,55.93,55.48,55.61,54.83,52.51,51.28,54.21,54.03,54.29,53.58,52.76,51.91,52.27,52.79,52.79,52.28,51.23,51.25,50.69,51.25,50.87,50.90,50.31,50.45,50.17,48.69,48.25,47.46,46.38,46.33,44.75,43.98,43.48,43.58,42.22,41.44,40.69,39.73,38.65,37.79,36.94,36.42,35.05,34.22,31.41
7,,,36.57,54.83,57.21,47.39,53.68,57.31,59.12,55.97,56.69,53.59,50.02,55.15,55.64,53.64,55.64,54.66,50.76,53.79,54.63,54.38,54.67,53.65,51.02,49.92,53.22,53.14,53.28,52.65,51.80,50.32,51.25,51.87,52.01,51.46,50.27,50.00,49.72,50.34,50.05,50.25,49.65,49.60,49.11,48.06,47.72,46.83,45.82,45.78,44.26,43.53,43.01,43.06,41.82,41.03,40.26,39.40,38.34,37.52,36.60,36.01,34.83,33.95,31.21
8,,,0.00,48.24,52.99,43.34,50.96,54.41,56.89,54.39,54.60,51.60,47.92,53.49,54.02,51.79,54.01,53.17,48.91,52.36,53.47,53.31,53.70,52.49,49.55,48.25,52.14,52.07,52.12,51.81,50.88,48.95,50.40,50.95,51.12,50.58,49.49,48.85,48.62,49.63,49.30,49.59,48.79,48.71,48.04,47.28,47.11,46.21,45.17,45.18,43.77,43.16,42.51,42.67,41.56,40.55,39.88,38.97,38.03,37.22,36.24,35.75,34.54,33.66,31.01
9,,,,37.93,48.20,38.94,48.28,51.50,54.64,52.79,52.57,49.55,46.01,51.58,52.20,49.77,52.58,51.77,46.98,50.79,52.33,52.02,52.38,51.44,48.15,46.57,51.19,51.14,51.06,50.97,49.88,47.61,49.48,50.02,50.18,49.84,48.79,47.81,47.78,48.81,48.60,48.81,48.07,47.64,47.05,46.59,46.53,45.62,44.56,44.60,43.30,42.63,41.95,42.16,41.22,40.22,39.50,38.67,37.62,36.76,35.83,35.33,34.24,33.38,30.70
10,,,,4.09,42.20,34.51,45.46,48.76,52.18,51.07,50.52,47.54,43.98,49.63,50.52,48.12,51.13,50.20,45.35,49.31,51.06,50.79,51.16,50.20,46.73,45.19,50.08,50.13,50.09,49.96,49.06,46.17,48.51,49.13,49.36,49.13,48.12,46.74,46.73,48.04,48.00,48.06,47.43,46.82,46.11,45.87,45.97,45.09,43.99,44.08,42.71,42.10,41.49,41.74,40.82,39.87,39.21,38.34,37.12,36.34,35.44,35.03,33.97,33.11,30.48
11,,,,0.00,35.07,29.65,42.68,45.62,49.93,49.44,48.25,45.52,41.77,47.86,48.80,46.15,49.72,48.85,43.49,47.93,49.87,49.70,50.14,49.13,45.28,43.92,48.91,49.35,49.12,48.96,48.10,44.86,47.72,48.14,48.51,48.38,47.46,45.79,45.88,47.27,47.30,47.27,46.82,46.10,45.18,45.15,45.27,44.52,43.53,43.53,42.22,41.56,41.11,41.37,40.34,39.47,38.90,37.95,36.77,36.00,35.21,34.70,33.69,32.82,30.21
12,,,,,24.98,24.25,39.74,42.12,47.31,47.78,46.25,43.40,39.80,46.21,47.17,44.47,48.28,47.46,41.83,46.69,48.68,48.56,48.93,48.06,44.06,42.48,47.88,48.52,48.06,48.19,47.22,43.49,46.63,47.34,47.77,47.61,46.59,44.86,45.03,46.58,46.57,46.51,46.19,45.19,44.29,44.58,44.76,44.00,42.97,42.94,41.87,41.24,40.66,40.89,39.90,39.09,38.52,37.63,36.47,35.72,34.89,34.36,33.45,32.58,30.03
13,,,,,0.00,18.52,36.35,38.37,44.49,46.03,44.06,41.22,38.00,44.41,45.28,42.60,46.67,46.02,40.26,45.37,47.55,47.28,47.74,46.82,42.62,41.07,47.11,47.41,47.01,47.11,46.37,42.27,45.81,46.44,46.97,46.91,45.93,43.91,44.15,45.61,45.90,45.81,45.58,44.33,43.31,43.98,44.16,43.48,42.42,42.36,41.43,40.78,40.15,40.43,39.47,38.75,38.18,37.32,36.06,35.35,34.63,34.09,33.14,32.34,29.70
14,,,,,,11.75,32.67,35.21,41.63,44.11,41.96,39.15,36.19,42.66,43.67,40.87,45.19,44.49,38.48,44.15,46.42,46.06,46.59,45.75,41.22,39.76,45.94,46.54,46.14,46.31,45.58,41.06,44.88,45.63,45.90,46.11,45.23,42.91,43.20,44.94,45.26,45.11,44.83,43.55,42.37,43.32,43.54,42.96,41.84,41.81,40.97,40.41,39.68,39.91,39.04,38.35,37.82,36.89,35.67,35.12,34.28,33.69,32.86,32.08,29.49
15,,,,,,1.65,28.40,31.60,38.65,42.22,39.95,36.81,34.42,40.91,42.16,39.24,43.52,43.34,36.71,42.54,45.22,44.92,45.35,44.50,39.79,38.63,45.03,45.68,45.14,45.41,44.74,39.95,44.04,44.84,45.03,45.35,44.42,41.95,42.25,44.24,44.47,44.46,44.06,42.78,41.51,42.63,42.94,42.33,41.41,41.05,40.54,39.88,39.28,39.52,38.71,37.90,37.36,36.57,35.42,34.90,33.95,33.35,32.67,31.80,29.24
16,,,,,,0.00,23.28,28.12,35.85,40.29,37.55,34.67,32.58,39.23,40.35,37.55,41.81,41.81,35.13,41.12,44.02,43.63,44.27,43.33,38.54,37.45,43.96,44.78,44.17,44.35,43.78,38.74,43.23,44.13,44.16,44.69,43.64,40.79,41.49,43.56,43.91,43.80,43.36,42.06,40.56,41.88,42.22,41.75,40.92,40.53,40.01,39.38,38.86,39.14,38.31,37.50,36.98,36.01,35.00,34.57,33.59,33.10,32.36,31.56,29.01
17,,,,,,,16.80,23.83,32.74,38.27,35.43,32.64,30.65,37.46,38.67,35.71,40.27,40.40,33.57,39.60,42.84,42.46,43.26,42.06,37.33,36.13,42.99,43.74,43.19,43.59,42.85,37.54,42.43,43.33,43.34,44.02,43.04,39.89,40.57,42.99,43.22,43.15,42.59,41.29,39.70,41.18,41.74,41.18,40.39,39.97,39.48,39.00,38.44,38.73,37.90,37.11,36.62,35.70,34.67,34.36,33.30,32.90,32.00,31.31,28.78
18,,,,,,,0.00,19.08,29.25,36.13,32.92,30.63,28.78,35.65,37.05,34.02,38.82,38.98,31.89,38.45,41.59,41.28,42.15,40.93,36.22,34.91,42.00,42.86,42.31,42.56,41.79,36.32,41.62,42.55,42.43,43.11,42.23,38.92,39.76,42.23,42.55,42.41,41.82,40.43,38.70,40.52,41.29,40.68,39.81,39.44,38.99,38.60,38.02,38.27,37.50,36.73,36.13,35.26,34.30,34.01,33.01,32.57,31.71,31.09,28.48
19,,,,,,,,12.72,25.24,33.98,30.41,28.51,26.95,33.96,35.45,32.61,37.23,37.61,30.33,37.26,40.29,40.22,40.99,39.85,35.10,33.55,41.08,41.72,41.36,41.63,40.84,35.16,40.81,41.71,41.53,42.48,41.41,38.10,38.99,41.47,41.92,41.60,41.22,39.72,37.81,39.77,40.69,40.12,39.14,38.93,38.52,38.16,37.60,37.79,37.09,36.35,35.73,34.93,34.02,33.55,32.70,32.18,31.33,30.73,28.21
20,,,,,,,,1.75,21.08,31.55,28.01,26.28,25.01,31.92,33.78,31.00,35.71,36.26,28.70,36.15,39.19,39.06,39.98,38.69,34.06,32.43,40.15,40.95,40.39,40.88,39.90,34.13,39.94,41.07,40.57,41.66,40.71,37.44,38.29,40.76,41.14,40.97,40.58,39.03,36.97,39.11,40.19,39.52,38.55,38.35,37.99,37.82,37.21,37.29,36.50,35.89,35.41,34.56,33.77,33.13,32.49,31.91,31.07,30.36,28.00
21,,,,,,,,0.00,15.83,28.79,24.97,24.05,23.17,30.19,32.05,29.39,34.30,34.97,27.26,34.75,37.95,37.89,38.85,37.59,32.97,31.09,39.27,39.93,39.37,39.84,39.12,32.95,39.18,40.28,39.71,40.93,39.82,36.48,37.42,40.05,40.46,40.28,39.96,38.44,36.23,38.47,39.61,38.95,38.03,37.70,37.59,37.36,36.76,36.82,36.11,35.45,35.11,34.19,33.50,32.82,32.19,31.62,30.82,30.12,27.81
22,,,,,,,,,8.90,25.59,22.55,21.79,21.28,28.07,30.49,27.78,32.78,33.49,25.91,33.47,36.88,36.91,37.59,36.59,31.83,29.94,38.08,39.06,38.34,39.10,38.31,31.81,38.41,39.50,38.96,40.23,39.24,35.55,36.65,39.28,39.72,39.59,39.33,37.74,35.52,37.88,39.02,38.44,37.36,37.18,37.18,36.92,36.38,36.34,35.68,35.03,34.75,33.83,33.09,32.50,31.90,31.34,30.57,29.83,27.67
23,,,,,,,,,0.00,21.75,19.89,19.56,19.58,26.12,28.66,26.08,31.35,32.04,24.47,32.19,35.73,35.66,36.61,35.55,30.78,28.80,37.13,38.16,37.32,38.25,37.44,30.78,37.62,38.65,38.09,39.38,38.51,34.75,36.08,38.64,38.99,38.89,38.66,37.08,34.94,37.28,38.41,37.98,36.86,36.57,36.72,36.59,36.01,35.83,35.29,34.73,34.34,33.63,32.78,32.00,31.56,31.05,30.31,29.65,27.49
24,,,,,,,,,,16.61,17.17,17.52,17.75,24.33,26.97,24.54,29.82,30.69,23.03,30.88,34.48,34.52,35.54,34.41,29.61,27.49,36.35,37.07,36.51,37.32,36.69,29.76,36.83,37.82,37.52,38.53,37.76,34.11,35.15,37.97,38.50,38.24,38.09,36.49,34.16,36.70,37.85,37.33,36.33,36.12,36.38,36.18,35.58,35.38,34.81,34.38,33.93,33.26,32.37,31.72,31.25,30.70,30.03,29.34,27.29
25,,,,,,,,,,2.48,13.78,14.80,15.93,22.48,25.04,22.96,28.36,29.35,21.56,29.62,33.21,33.39,34.65,33.35,28.55,26.43,35.56,36.17,35.52,36.54,35.78,28.84,36.01,36.95,36.65,37.77,37.06,33.33,34.48,37.19,38.00,37.61,37.50,35.91,33.48,36.24,37.21,36.94,35.94,35.63,36.03,35.82,35.22,35.00,34.48,34.08,33.62,32.92,32.00,31.26,30.92,30.45,29.79,29.06,27.12
26,,,,,,,,,,0.00,10.06,12.65,14.02,20.76,23.25,21.34,26.87,27.88,20.43,28.27,31.87,32.32,33.48,32.31,27.45,25.52,34.70,35.27,34.55,35.54,34.94,27.77,35.19,36.15,35.87,37.01,36.28,32.55,33.69,36.52,37.29,36.85,36.83,35.21,32.75,35.63,36.66,36.40,35.58,35.21,35.59,35.41,34.76,34.57,34.10,33.63,33.20,32.56,31.62,31.02,30.68,30.19,29.44,28.78,26.95
27,,,,,,,,,,,6.07,10.07,12.18,18.87,21.53,19.81,25.24,26.62,19.25,27.13,30.77,31.04,32.41,31.46,26.41,24.48,33.84,34.45,33.59,34.77,34.17,26.84,34.27,35.42,35.13,36.30,35.56,31.77,32.97,35.91,36.68,36.22,36.28,34.63,31.86,35.06,36.20,35.94,35.11,34.72,35.14,35.01,34.40,34.19,33.75,33.22,32.84,32.26,31.31,30.68,30.42,29.84,29.09,28.52,26.76
28,,,,,,,,,,,0.00,7.81,10.33,17.11,19.83,18.21,23.73,25.14,17.95,25.92,29.58,29.92,31.27,30.62,25.25,23.46,32.98,33.53,32.70,33.89,33.29,25.94,33.41,34.87,34.40,35.49,34.82,30.87,32.13,35.25,35.97,35.51,35.75,33.84,31.07,34.49,35.75,35.55,34.54,34.17,34.67,34.53,33.95,33.78,33.41,32.82,32.53,31.91,31.01,30.45,30.19,29.52,28.80,28.23,26.58
29,,,,,,,,,,,,4.98,8.32,15.33,18.26,16.83,22.23,23.86,16.87,24.69,28.44,28.82,30.14,29.58,24.30,22.46,32.06,32.63,31.80,32.88,32.33,25.00,32.81,34.06,33.66,34.71,34.09,30.03,31.38,34.56,35.34,34.94,35.14,33.20,30.30,34.05,35.22,35.00,33.96,33.71,34.28,34.13,33.38,33.27,33.00,32.37,32.16,31.53,30.72,30.24,29.88,29.27,28.46,27.94,26.34
30,,,,,,,,,,,,0.98,6.77,13.29,16.39,15.28,20.79,22.53,15.55,23.59,27.25,27.70,29.05,28.30,23.33,21.55,31.24,31.70,31.17,32.22,31.53,24.16,31.92,33.37,32.92,34.01,33.53,29.20,30.61,33.93,34.77,34.29,34.48,32.58,29.56,33.42,34.71,34.59,33.49,33.09,33.84,33.79,32.99,32.93,32.52,32.03,31.77,31.17,30.34,29.95,29.63,29.02,28.23,27.63,26.13
31,,,,,,,,,,,,0.00,4.89,11.46,14.65,13.95,19.37,21.35,14.48,22.47,25.88,26.42,27.99,27.22,22.45,20.61,30.20,30.90,30.31,31.57,30.64,23.24,31.12,32.61,32.28,33.41,32.94,28.36,29.86,33.34,34.12,33.80,33.79,31.91,28.97,32.87,34.21,34.10,33.00,32.60,33.47,33.42,32.62,32.42,32.18,31.64,31.38,30.88,30.06,29.62,29.29,28.73,28.01,27.36,25.97
32,,,,,,,,,,,,,2.89,9.43,12.84,12.62,18.00,20.13,13.13,21.18,24.61,25.38,26.89,25.99,21.39,19.66,29.15,29.99,29.47,30.81,29.79,22.38,30.37,32.00,31.56,32.78,32.40,27.64,29.13,32.81,33.52,33.32,33.12,31.10,28.32,32.32,33.57,33.51,32.62,32.04,33.09,33.03,32.16,32.05,31.85,31.31,31.08,30.53,29.78,29.37,29.00,28.48,27.82,27.16,25.72
33,,,,,,,,,,,,,0.00,7.17,11.05,11.38,16.60,18.65,12.08,20.16,23.51,24.26,25.98,24.95,20.45,18.92,28.29,28.93,28.68,29.83,29.08,21.58,29.65,31.30,31.06,31.94,31.79,26.88,28.35,32.23,32.90,32.79,32.40,30.54,27.64,31.77,33.12,33.04,32.24,31.52,32.69,32.63,31.84,31.65,31.45,31.02,30.72,30.19,29.47,29.14,28.64,28.23,27.55,26.90,25.48
34,,,,,,,,,,,,,,4.40,9.31,9.79,15.25,17.37,11.08,19.03,22.42,23.30,24.99,24.06,19.55,17.99,27.42,28.21,27.71,29.05,28.18,20.72,28.97,30.49,30.33,31.27,31.22,26.08,27.56,31.42,32.36,32.25,31.87,30.02,27.10,31.24,32.59,32.61,31.68,30.98,32.27,32.29,31.46,31.38,30.97,30.61,30.48,29.94,29.22,28.81,28.38,27.89,27.36,26.67,25.25
35,,,,,,,,,,,,,,1.06,7.34,8.27,13.80,15.99,10.20,17.91,21.39,22.19,23.94,23.25,18.79,17.14,26.39,27.44,26.90,28.17,27.46,19.95,28.27,29.74,29.66,30.56,30.49,25.37,26.84,30.77,31.71,31.64,31.25,29.34,26.37,30.71,32.08,32.12,31.13,30.53,31.78,31.79,31.03,30.91,30.62,30.20,30.03,29.59,28.86,28.46,28.13,27.65,27.14,26.50,25.02
36,,,,,,,,,,,,,,0.00,5.36,6.83,12.19,14.71,9.34,16.79,20.37,21.29,22.90,22.31,17.76,16.22,25.54,26.72,25.89,27.44,26.69,19.15,27.53,29.01,28.73,29.86,29.74,24.67,26.19,30.11,31.11,30.94,30.67,28.70,25.73,30.17,31.62,31.63,30.67,30.00,31.36,31.41,30.70,30.56,30.22,29.81,29.80,29.31,28.51,28.23,27.91,27.40,26.91,26.27,24.78
37,,,,,,,,,,,,,,,3.03,5.32,10.76,13.25,8.35,15.82,19.37,20.16,21.99,21.20,16.72,15.30,24.70,25.89,24.91,26.67,25.79,18.44,26.76,28.21,27.93,29.24,29.12,24.07,25.52,29.46,30.35,30.23,30.09,28.12,25.12,29.60,31.03,31.22,30.28,29.40,31.01,31.11,30.35,30.06,29.82,29.41,29.38,29.00,28.20,28.01,27.53,27.20,26.70,26.00,24.51
38,,,,,,,,,,,,,,,0.00,3.86,9.23,11.87,7.30,14.95,18.15,19.24,20.87,20.34,15.85,14.41,23.81,25.13,24.06,25.95,24.91,17.63,26.06,27.44,27.34,28.60,28.51,23.36,24.76,28.82,29.74,29.53,29.63,27.36,24.49,28.99,30.47,30.76,29.77,28.97,30.54,30.69,29.95,29.64,29.41,29.11,29.00,28.64,27.94,27.71,27.21,26.83,26.36,25.80,24.31
39,,,,,,,,,,,,,,,,2.27,7.77,10.41,6.52,13.72,17.02,18.33,19.67,19.36,14.98,13.52,23.13,24.35,23.39,25.04,24.33,16.95,25.33,26.90,26.59,27.86,27.99,22.56,24.14,28.25,29.05,28.94,29.07,26.71,23.75,28.37,30.15,30.35,29.28,28.61,30.13,30.25,29.63,29.32,29.05,28.86,28.55,28.25,27.64,27.45,27.01,26.47,26.11,25.54,24.14
40,,,,,,,,,,,,,,,,0.52,6.06,8.82,5.76,12.71,15.92,17.23,18.78,18.56,14.20,12.68,22.24,23.74,22.58,24.21,23.62,16.27,24.63,26.09,25.89,27.25,27.30,21.82,23.58,27.46,28.49,28.29,28.44,26.11,23.09,27.81,29.62,30.05,28.88,28.10,29.73,29.85,29.19,28.81,28.66,28.53,28.17,27.98,27.42,27.18,26.76,26.25,25.94,25.37,23.95
41,,,,,,,,,,,,,,,,0.00,4.51,7.58,4.91,11.57,14.80,16.18,17.85,17.71,13.41,11.94,21.35,22.84,21.64,23.43,22.94,15.60,23.86,25.24,25.16,26.53,26.43,21.15,22.96,26.82,27.76,27.65,27.77,25.46,22.54,27.31,29.07,29.60,28.42,27.73,29.30,29.52,28.78,28.42,28.27,28.21,27.83,27.74,27.14,26.98,26.44,26.05,25.68,25.15,23.72
42,,,,,,,,,,,,,,,,,2.58,6.10,4.02,10.52,13.74,15.10,16.92,16.74,12.59,11.22,20.49,21.88,20.92,22.72,22.12,14.88,23.18,24.45,24.41,25.87,25.80,20.39,22.33,26.31,27.33,27.01,27.27,24.92,21.87,26.76,28.62,29.21,27.99,27.25,28.88,29.25,28.43,28.03,27.90,27.84,27.51,27.54,26.88,26.70,26.17,25.79,25.42,24.90,23.55
43,,,,,,,,,,,,,,,,,0.00,4.95,3.22,9.46,12.53,14.03,15.81,15.85,11.79,10.56,19.66,21.10,20.13,21.95,21.53,14.17,22.40,23.87,23.71,25.21,25.23,19.89,21.75,25.81,26.76,26.42,26.71,24.21,21.30,26.16,28.25,28.60,27.56,26.94,28.41,28.81,27.97,27.60,27.60,27.60,27.26,27.28,26.54,26.42,26.02,25.56,25.16,24.70,23.37
44,,,,,,,,,,,,,,,,,,3.26,2.70,8.41,11.42,12.93,14.64,14.88,11.01,9.94,19.03,20.28,19.23,21.20,20.83,13.51,21.61,23.06,23.04,24.63,24.68,19.47,21.18,25.35,26.19,25.86,26.24,23.59,20.68,25.59,27.76,28.11,27.22,26.49,28.10,28.42,27.55,27.20,27.24,27.39,26.84,26.99,26.31,26.08,25.75,25.31,24.97,24.47,23.19
45,,,,,,,,,,,,,,,,,,0.67,2.07,7.04,10.31,11.89,13.65,14.04,10.34,9.28,18.12,19.45,18.51,20.48,20.12,12.95,21.08,22.50,22.51,24.08,23.99,18.84,20.57,24.69,25.64,25.30,25.63,23.07,20.03,24.92,27.24,27.68,26.86,26.00,27.72,28.03,27.23,26.88,26.92,26.91,26.52,26.71,25.97,25.79,25.59,25.03,24.71,24.24,22.95
46,,,,,,,,,,,,,,,,,,0.00,1.43,6.05,9.33,10.71,12.76,13.10,9.71,8.75,17.39,18.72,17.81,19.75,19.29,12.36,20.41,21.93,21.91,23.32,23.39,18.20,19.88,24.12,25.06,24.72,24.97,22.44,19.50,24.36,26.74,27.26,26.41,25.59,27.35,27.71,26.92,26.44,26.60,26.61,26.19,26.37,25.65,25.45,25.29,24.77,24.54,24.00,22.76
47,,,,,,,,,,,,,,,,,,,0.72,4.79,8.34,9.71,11.75,12.20,9.16,8.04,16.61,17.85,17.09,19.12,18.60,11.70,19.79,21.40,21.19,22.73,22.87,17.66,19.33,23.59,24.55,24.30,24.46,21.84,19.07,23.87,26.36,26.80,26.03,25.16,26.95,27.18,26.56,26.11,26.31,26.30,25.82,26.16,25.40,25.24,24.97,24.55,24.40,23.74,22.60
48,,,,,,,,,,,,,,,,,,,0.00,3.72,7.14,8.63,10.87,11.28,8.47,7.54,15.82,16.92,16.38,18.35,17.96,11.11,19.10,20.57,20.54,22.02,22.33,17.16,18.79,22.94,24.07,23.72,23.93,21.25,18.53,23.52,25.85,26.44,25.65,24.75,26.50,26.81,26.32,25.72,25.98,26.04,25.49,25.94,25.15,25.00,24.81,24.32,24.21,23.59,22.39
49,,,,,,,,,,,,,,,,,,,,2.46,5.97,7.64,9.99,10.27,7.85,7.02,15.09,16.15,15.74,17.72,17.17,10.47,18.52,19.97,19.89,21.12,21.64,16.63,18.30,22.45,23.53,23.25,23.45,20.73,18.07,23.04,25.36,26.07,25.25,24.38,26.12,26.44,26.00,25.33,25.71,25.75,25.18,25.63,24.93,24.78,24.58,24.03,23.92,23.42,22.16
50,,,,,,,,,,,,,,,,,,,,0.69,4.68,6.71,8.93,9.41,7.18,6.50,14.22,15.44,14.90,16.79,16.59,9.95,17.99,19.28,19.17,20.53,20.91,16.08,17.77,21.76,22.81,22.78,22.90,20.26,17.61,22.62,24.93,25.63,24.71,23.91,25.70,26.08,25.55,25.02,25.30,25.42,24.83,25.26,24.67,24.56,24.28,23.77,23.73,23.27,22.01
51,,,,,,,,,,,,,,,,,,,,0.00,3.46,5.56,8.08,8.70,6.62,5.94,13.53,14.75,14.19,16.00,15.91,9.50,17.34,18.60,18.63,19.98,20.33,15.62,17.28,21.10,22.23,22.19,22.32,19.75,17.01,22.14,24.54,25.21,24.40,23.52,25.47,25.78,25.22,24.72,24.93,25.03,24.53,24.97,24.43,24.29,24.02,23.54,23.48,23.07,21.88
52,,,,,,,,,,,,,,,,,,,,,2.16,4.53,6.97,7.78,5.98,5.38,12.73,13.87,13.50,15.22,15.14,9.00,16.70,17.98,17.95,19.44,19.86,15.07,16.69,20.56,21.69,21.75,21.90,19.27,16.58,21.54,24.11,24.77,23.94,23.04,25.13,25.49,24.94,24.46,24.60,24.65,24.21,24.71,24.23,23.98,23.79,23.36,23.33,22.90,21.68
53,,,,,,,,,,,,,,,,,,,,,0.00,3.43,6.07,6.94,5.34,5.00,11.89,13.16,12.90,14.59,14.46,8.51,16.10,17.25,17.35,18.94,19.20,14.44,16.16,20.10,21.24,21.12,21.42,18.73,16.04,21.03,23.59,24.46,23.56,22.68,24.85,25.06,24.62,24.06,24.38,24.39,23.95,24.43,24.02,23.70,23.52,23.17,22.99,22.68,21.60
54,,,,,,,,,,,,,,,,,,,,,,2.14,5.20,6.10,4.70,4.56,11.17,12.48,12.08,13.88,13.74,8.10,15.52,16.68,16.82,18.31,18.62,13.85,15.71,19.48,20.54,20.67,21.02,18.19,15.53,20.52,23.20,24.04,23.06,22.33,24.49,24.74,24.26,23.73,23.99,24.05,23.59,24.05,23.71,23.53,23.26,22.99,22.78,22.43,21.43
55,,,,,,,,,,,,,,,,,,,,,,0.62,4.11,5.28,4.13,4.28,10.43,11.68,11.45,13.26,13.15,7.59,14.92,16.11,16.29,17.72,18.02,13.38,15.28,18.97,19.93,20.13,20.38,17.64,15.12,20.05,22.73,23.51,22.66,21.95,24.17,24.39,24.03,23.21,23.59,23.72,23.20,23.68,23.47,23.18,23.08,22.72,22.53,22.23,21.21
56,,,,,,,,,,,,,,,,,,,,,,0.00,3.07,4.49,3.54,3.70,9.65,11.03,10.84,12.67,12.35,7.11,14.37,15.60,15.59,17.24,17.43,12.75,14.81,18.33,19.36,19.51,19.88,17.10,14.58,19.58,22.42,23.07,22.35,21.53,23.82,24.03,23.63,22.92,23.20,23.44,22.85,23.35,23.20,22.88,22.84,22.43,22.37,22.03,21.02
57,,,,,,,,,,,,,,,,,,,,,,,1.75,3.61,3.06,3.23,8.87,10.24,10.07,12.10,11.68,6.73,13.86,14.96,15.15,16.75,16.96,12.16,14.32,17.89,18.78,18.84,19.30,16.62,14.03,19.12,22.07,22.69,21.97,21.09,23.46,23.76,23.39,22.60,22.81,23.07,22.54,23.12,22.92,22.66,22.55,22.21,22.12,21.85,20.88
58,,,,,,,,,,,,,,,,,,,,,,,0.00,2.68,2.61,2.72,8.09,9.51,9.43,11.46,11.22,6.33,13.26,14.34,14.62,16.14,16.23,11.72,13.82,17.30,18.32,18.41,18.80,16.24,13.59,18.73,21.66,22.39,21.60,20.71,23.13,23.33,23.04,22.33,22.44,22.78,22.27,22.87,22.67,22.42,22.33,22.00,21.90,21.60,20.70
59,,,,,,,,,,,,,,,,,,,,,,,,1.71,2.12,2.31,7.53,8.91,8.78,10.85,10.69,5.90,12.61,13.77,14.09,15.48,15.77,11.32,13.35,16.89,17.89,18.12,18.29,15.77,13.17,18.29,21.27,22.07,21.23,20.34,22.80,22.97,22.71,21.93,22.22,22.52,21.98,22.62,22.49,22.28,22.06,21.80,21.62,21.39,20.47
60,,,,,,,,,,,,,,,,,,,,,,,,0.47,1.66,1.92,6.68,8.29,8.25,10.03,10.15,5.52,12.10,13.11,13.46,14.93,15.20,11.02,12.79,16.39,17.44,17.66,17.90,15.44,12.76,17.74,20.90,21.63,20.80,20.01,22.44,22.61,22.37,21.60,22.00,22.23,21.69,22.39,22.25,22.06,21.84,21.57,21.38,21.16,20.26
61,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.15,1.50,5.97,7.57,7.65,9.29,9.57,5.22,11.47,12.52,12.89,14.46,14.65,10.61,12.32,15.91,16.96,17.08,17.40,15.04,12.43,17.32,20.38,21.21,20.35,19.65,22.14,22.34,22.10,21.29,21.72,21.94,21.57,22.08,22.01,21.83,21.63,21.35,21.21,20.99,20.11
62,,,,,,,,,,,,,,,,,,,,,,,,,0.57,1.16,5.22,6.86,6.98,8.64,9.05,4.82,10.99,12.03,12.43,13.89,14.07,10.18,11.92,15.44,16.49,16.62,16.84,14.66,11.94,16.90,20.03,20.81,19.99,19.19,21.84,21.97,21.78,21.00,21.38,21.72,21.31,21.79,21.82,21.67,21.40,21.07,20.96,20.72,19.93
63,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.81,4.66,6.11,6.31,8.08,8.57,4.49,10.40,11.53,11.84,13.40,13.45,9.58,11.44,15.03,16.08,16.04,16.43,14.22,11.40,16.42,19.65,20.43,19.63,18.86,21.40,21.57,21.45,20.70,21.08,21.48,21.15,21.53,21.51,21.44,21.22,20.79,20.78,20.44,19.71
64,,,,,,,,,,,,,,,,,,,,,,,,,,0.56,3.94,5.45,5.69,7.42,7.98,4.17,9.81,10.87,11.19,12.85,12.99,9.24,10.94,14.57,15.57,15.48,16.01,13.67,11.02,16.01,19.37,20.04,19.19,18.51,21.03,21.23,21.12,20.38,20.68,21.14,20.85,21.25,21.24,21.16,21.02,20.57,20.59,20.26,19.53
65,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,3.29,4.71,5.13,6.78,7.48,3.89,9.31,10.48,10.69,12.27,12.45,8.83,10.53,14.08,15.02,14.95,15.45,13.20,10.59,15.57,18.95,19.59,18.88,18.18,20.66,20.85,20.76,20.11,20.36,20.86,20.63,21.05,21.04,20.92,20.76,20.32,20.34,20.03,19.33
66,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.27,4.06,4.48,6.34,6.97,3.54,8.74,10.00,10.16,11.78,12.02,8.44,10.14,13.60,14.53,14.48,14.98,12.73,10.28,15.19,18.57,19.21,18.55,17.74,20.33,20.56,20.45,19.79,20.00,20.62,20.37,20.80,20.80,20.64,20.54,20.15,20.12,19.84,19.11
67,,,,,,,,,,,,,,,,,,,,,,,,,,,1.38,3.44,3.88,5.76,6.53,3.29,8.16,9.55,9.66,11.20,11.57,8.17,9.61,13.13,14.21,14.03,14.65,12.35,9.94,14.76,18.18,18.78,18.22,17.50,19.90,20.18,20.21,19.40,19.77,20.39,20.16,20.57,20.52,20.44,20.32,19.93,19.89,19.72,18.89
68,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.69,3.43,5.13,5.88,3.00,7.61,8.97,9.14,10.91,11.02,7.83,9.19,12.72,13.60,13.64,14.13,11.99,9.64,14.41,17.76,18.51,17.86,17.09,19.54,19.89,19.97,19.08,19.43,20.08,19.93,20.26,20.34,20.18,20.07,19.63,19.76,19.53,18.71
69,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.68,2.88,4.64,5.38,2.69,7.17,8.48,8.59,10.43,10.61,7.42,8.80,12.28,13.06,13.26,13.71,11.56,9.19,13.97,17.41,18.18,17.56,16.77,19.23,19.59,19.62,18.65,19.18,19.85,19.66,20.03,20.17,20.06,19.86,19.37,19.48,19.39,18.58
70,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.49,2.39,3.96,4.84,2.46,6.78,7.99,8.14,9.94,9.99,7.03,8.47,11.79,12.71,12.79,13.27,11.14,8.94,13.57,17.01,17.81,17.21,16.41,18.87,19.29,19.27,18.42,18.95,19.66,19.44,19.79,19.87,19.78,19.68,19.16,19.35,19.21,18.48
71,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.73,3.29,4.34,2.21,6.40,7.53,7.64,9.46,9.60,6.71,8.12,11.38,12.27,12.20,12.89,10.75,8.67,13.13,16.51,17.39,16.88,16.12,18.54,19.03,18.96,18.13,18.69,19.34,19.25,19.55,19.66,19.55,19.51,18.92,19.07,19.05,18.38
72,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.00,2.74,3.77,1.97,5.80,7.08,7.20,8.93,9.04,6.37,7.70,10.92,11.85,11.78,12.48,10.30,8.30,12.83,16.04,16.95,16.57,15.84,18.17,18.62,18.62,17.82,18.43,19.05,19.06,19.37,19.41,19.24,19.26,18.77,18.89,18.81,18.23
73,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.13,3.26,1.72,5.29,6.46,6.78,8.54,8.56,5.96,7.35,10.45,11.40,11.38,12.02,10.08,7.91,12.40,15.67,16.46,16.20,15.50,17.89,18.32,18.41,17.49,18.14,18.85,18.80,19.10,19.14,18.93,19.10,18.60,18.76,18.59,18.08
74,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.43,2.77,1.46,4.97,5.98,6.23,8.11,8.12,5.65,6.98,10.07,11.00,10.97,11.66,9.66,7.63,12.17,15.27,16.17,15.90,15.22,17.59,17.95,18.12,17.16,17.82,18.63,18.49,18.86,19.00,18.69,18.91,18.35,18.53,18.40,17.83
75,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45,2.26,1.22,4.51,5.55,5.84,7.54,7.61,5.32,6.61,9.71,10.59,10.55,11.30,9.30,7.39,11.90,14.95,15.85,15.58,15.02,17.35,17.66,17.80,16.93,17.51,18.38,18.27,18.69,18.69,18.46,18.75,18.18,18.42,18.20,17.67
76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.71,0.95,4.01,5.22,5.39,7.04,7.23,4.92,6.26,9.28,10.12,10.18,10.92,8.99,7.08,11.59,14.48,15.47,15.30,14.75,17.03,17.37,17.60,16.69,17.22,18.18,18.05,18.36,18.42,18.21,18.54,18.07,18.23,18.09,17.52
77,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.05,0.71,3.65,4.83,4.98,6.55,6.87,4.58,5.94,8.91,9.69,9.90,10.47,8.64,6.83,11.19,14.16,15.13,14.89,14.49,16.84,17.12,17.31,16.48,16.96,17.85,17.81,18.08,18.23,18.08,18.28,17.92,18.04,17.92,17.39
78,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.52,3.18,4.26,4.56,6.07,6.45,4.32,5.61,8.53,9.32,9.54,10.05,8.28,6.61,10.91,13.93,14.89,14.62,14.14,16.63,16.88,16.96,16.26,16.73,17.56,17.45,17.90,17.98,17.97,18.09,17.73,17.82,17.76,17.24
79,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.27,2.66,3.73,4.21,5.56,6.06,4.01,5.27,8.08,8.84,9.13,9.72,7.98,6.33,10.39,13.62,14.55,14.40,13.91,16.37,16.58,16.66,16.03,16.41,17.28,17.24,17.73,17.75,17.77,17.82,17.60,17.65,17.60,17.11
80,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,2.19,3.23,3.79,5.18,5.66,3.70,4.96,7.72,8.44,8.79,9.36,7.71,6.09,10.03,13.20,14.26,14.06,13.69,16.03,16.29,16.42,15.80,16.11,17.06,17.00,17.55,17.55,17.53,17.63,17.43,17.48,17.46,16.97
81,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.72,2.71,3.42,4.79,5.23,3.46,4.55,7.28,7.96,8.48,8.92,7.35,5.90,9.79,12.86,14.03,13.69,13.42,15.79,16.07,16.18,15.56,15.93,16.80,16.71,17.31,17.31,17.36,17.51,17.18,17.35,17.28,16.79
82,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98,2.23,3.06,4.29,4.72,3.21,4.33,6.91,7.46,8.11,8.45,7.05,5.56,9.48,12.52,13.68,13.46,13.09,15.43,15.71,15.89,15.24,15.68,16.44,16.52,17.13,17.06,17.19,17.37,17.03,17.10,17.11,16.69
83,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.78,2.70,3.79,4.46,2.99,4.03,6.53,7.17,7.73,8.07,6.70,5.26,9.21,12.06,13.35,13.23,12.81,15.07,15.38,15.69,14.92,15.44,16.16,16.23,16.91,16.84,16.85,17.14,16.81,16.98,16.89,16.58
84,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.23,2.24,3.39,4.13,2.82,3.76,6.04,6.83,7.35,7.67,6.42,5.01,8.91,11.69,13.00,12.94,12.47,14.81,15.09,15.49,14.61,15.19,15.92,15.94,16.72,16.68,16.64,16.93,16.69,16.78,16.73,16.41
85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.44,1.68,2.98,3.75,2.52,3.43,5.68,6.48,6.78,7.38,6.03,4.73,8.56,11.46,12.75,12.69,12.24,14.50,14.83,15.32,14.34,14.97,15.64,15.71,16.43,16.42,16.47,16.75,16.54,16.69,16.56,16.26
86,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.21,2.56,3.41,2.31,3.19,5.34,6.08,6.41,7.09,5.88,4.50,8.32,11.17,12.48,12.40,11.99,14.21,14.53,15.08,14.14,14.69,15.35,15.45,16.25,16.33,16.23,16.63,16.36,16.50,16.38,16.16
87,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.80,2.16,2.95,2.02,2.95,5.04,5.64,6.05,6.76,5.63,4.28,8.05,10.88,12.21,12.17,11.74,13.89,14.37,14.86,13.94,14.52,15.11,15.25,16.07,16.11,15.99,16.42,16.16,16.37,16.23,16.00
88,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.69,2.58,1.70,2.62,4.61,5.33,5.67,6.37,5.37,4.08,7.82,10.62,11.91,11.81,11.42,13.67,14.08,14.55,13.75,14.31,14.94,15.03,15.81,15.95,15.82,16.23,16.04,16.20,16.07,15.79
89,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.21,2.14,1.56,2.37,4.24,5.01,5.37,6.01,5.08,3.88,7.59,10.23,11.65,11.47,11.18,13.45,13.89,14.28,13.52,14.15,14.70,14.79,15.52,15.73,15.61,15.98,15.84,16.05,15.93,15.67
90,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37,1.69,1.33,2.10,3.89,4.76,4.98,5.72,4.78,3.72,7.33,9.98,11.41,11.21,10.92,13.16,13.61,14.07,13.29,13.87,14.54,14.56,15.33,15.57,15.47,15.84,15.73,15.89,15.82,15.56
91,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.35,1.09,1.87,3.58,4.41,4.75,5.30,4.56,3.48,7.04,9.66,11.08,10.87,10.60,12.99,13.37,13.78,13.04,13.66,14.32,14.40,15.08,15.40,15.29,15.69,15.60,15.75,15.67,15.41
92,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.93,0.94,1.54,3.31,4.03,4.39,4.97,4.28,3.28,6.79,9.32,10.80,10.70,10.42,12.61,13.09,13.56,12.84,13.48,14.18,14.23,14.89,15.17,15.08,15.53,15.44,15.64,15.44,15.32
93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.70,1.34,3.01,3.78,4.15,4.76,4.05,3.11,6.60,9.04,10.60,10.43,10.16,12.36,12.86,13.28,12.64,13.25,13.90,14.07,14.71,14.98,14.90,15.36,15.33,15.41,15.26,15.22
94,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.42,1.16,2.73,3.45,3.79,4.46,3.85,2.95,6.36,8.72,10.21,10.19,9.92,12.06,12.69,13.05,12.45,12.98,13.72,13.88,14.42,14.70,14.69,15.15,15.15,15.24,15.10,15.09
95,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.94,2.37,3.17,3.48,4.19,3.57,2.76,6.16,8.45,9.93,9.97,9.71,11.74,12.43,12.82,12.18,12.74,13.49,13.70,14.22,14.46,14.50,15.03,14.90,15.07,15.00,15.00
96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.65,2.08,2.82,3.22,3.91,3.31,2.58,5.92,8.20,9.73,9.70,9.48,11.53,12.15,12.64,11.91,12.58,13.27,13.53,14.08,14.33,14.29,14.90,14.70,14.88,14.80,14.92
97,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,1.76,2.50,2.97,3.63,3.09,2.37,5.76,7.96,9.49,9.44,9.24,11.29,11.97,12.37,11.70,12.40,13.12,13.36,13.87,14.20,14.10,14.66,14.49,14.74,14.69,14.79
98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.49,2.24,2.70,3.34,2.84,2.23,5.48,7.69,9.15,9.14,9.02,11.08,11.72,12.14,11.49,12.18,12.95,13.21,13.67,14.03,13.83,14.44,14.35,14.56,14.59,14.62
99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.14,1.89,2.40,3.10,2.58,1.99,5.24,7.48,8.79,9.02,8.84,10.86,11.52,11.89,11.32,11.99,12.66,12.99,13.49,13.87,13.71,14.28,14.17,14.50,14.46,14.57
100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.46,1.58,2.13,2.85,2.37,1.82,4.91,7.29,8.58,8.75,8.72,10.54,11.31,11.69,11.06,11.82,12.40,12.73,13.35,13.68,13.52,14.15,14.02,14.37,14.30,14.46
101,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.18,1.82,2.52,2.09,1.70,4.68,7.09,8.39,8.53,8.54,10.36,11.07,11.49,10.94,11.57,12.25,12.53,13.11,13.51,13.36,13.96,13.79,14.21,14.15,14.33
102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,1.57,2.11,1.94,1.56,4.46,6.85,8.20,8.37,8.34,10.15,10.92,11.29,10.77,11.35,12.01,12.40,12.95,13.35,13.21,13.85,13.58,14.05,14.02,14.18
103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.35,1.78,1.78,1.41,4.28,6.64,7.97,8.17,8.17,9.90,10.62,11.15,10.52,11.11,11.71,12.19,12.73,13.12,13.06,13.64,13.42,13.93,13.84,14.05
104,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.00,1.57,1.55,1.26,4.02,6.39,7.70,7.91,7.97,9.71,10.40,10.87,10.35,10.90,11.56,12.02,12.56,12.90,12.95,13.45,13.31,13.79,13.73,13.92
105,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.39,1.33,1.31,1.14,3.78,6.16,7.49,7.71,7.82,9.56,10.19,10.59,10.16,10.70,11.38,11.88,12.41,12.72,12.77,13.27,13.15,13.62,13.63,13.78
106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.06,1.18,1.04,3.64,5.89,7.23,7.52,7.56,9.27,10.00,10.35,9.99,10.49,11.18,11.72,12.25,12.53,12.61,13.14,12.96,13.51,13.46,13.70
107,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.73,1.00,0.93,3.42,5.64,7.05,7.30,7.35,9.14,9.85,10.15,9.92,10.30,11.06,11.55,12.07,12.39,12.42,13.03,12.81,13.39,13.32,13.54
108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.82,0.78,3.22,5.41,6.82,7.07,7.09,8.95,9.55,9.95,9.77,10.14,10.94,11.32,11.88,12.25,12.19,12.89,12.63,13.23,13.15,13.40
109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.60,0.60,3.05,5.24,6.69,6.96,6.98,8.81,9.29,9.74,9.65,9.95,10.75,11.06,11.74,12.16,11.99,12.71,12.51,13.12,13.04,13.28
110,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,0.47,2.86,5.02,6.44,6.78,6.76,8.62,9.12,9.54,9.57,9.73,10.57,10.93,11.59,11.99,11.85,12.64,12.39,12.97,12.89,13.12
111,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.36,2.62,4.81,6.18,6.63,6.58,8.47,8.98,9.35,9.39,9.58,10.41,10.80,11.49,11.81,11.71,12.47,12.26,12.79,12.80,13.03
112,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,2.43,4.63,6.04,6.43,6.45,8.19,8.81,9.17,9.23,9.48,10.24,10.64,11.34,11.68,11.57,12.28,12.17,12.65,12.67,12.92
113,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.29,4.43,5.83,6.19,6.20,8.04,8.53,8.90,9.00,9.39,10.12,10.49,11.23,11.57,11.46,12.14,12.06,12.56,12.56,12.76
114,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.06,4.26,5.64,6.07,6.10,7.88,8.35,8.79,8.78,9.26,9.94,10.35,11.07,11.48,11.30,12.03,11.99,12.40,12.48,12.67
115,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.92,4.11,5.40,5.88,5.95,7.60,8.28,8.65,8.59,9.11,9.80,10.19,10.82,11.33,11.17,11.85,11.89,12.22,12.40,12.52
116,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.77,3.86,5.19,5.71,5.77,7.38,8.14,8.51,8.44,8.95,9.57,10.02,10.69,11.24,11.04,11.71,11.79,12.10,12.28,12.42
117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.62,3.67,4.97,5.50,5.62,7.15,7.93,8.43,8.24,8.81,9.38,9.84,10.57,11.09,10.90,11.58,11.64,11.95,12.21,12.29
118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.48,3.50,4.76,5.29,5.49,6.95,7.66,8.33,8.05,8.68,9.18,9.73,10.34,10.84,10.78,11.46,11.52,11.84,12.10,12.19
119,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.29,3.28,4.56,5.14,5.30,6.80,7.50,8.15,7.96,8.50,9.03,9.53,10.26,10.69,10.70,11.35,11.37,11.70,11.99,12.09
120,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.15,3.13,4.45,4.98,5.14,6.67,7.38,7.99,7.80,8.36,8.92,9.42,10.10,10.53,10.62,11.24,11.23,11.62,11.87,11.98
121,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.09,2.93,4.32,4.76,4.99,6.61,7.28,7.89,7.69,8.18,8.79,9.24,9.90,10.40,10.52,11.13,11.18,11.49,11.75,11.88
122,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.02,2.76,4.17,4.63,4.80,6.46,7.16,7.69,7.52,7.98,8.63,9.11,9.77,10.27,10.40,11.01,11.05,11.43,11.61,11.80
123,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.82,2.57,3.97,4.48,4.65,6.27,7.02,7.47,7.40,7.85,8.46,8.95,9.65,10.18,10.23,10.88,10.87,11.32,11.48,11.73
124,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.57,2.40,3.86,4.38,4.52,6.13,6.87,7.29,7.28,7.72,8.36,8.83,9.47,10.03,10.12,10.79,10.71,11.22,11.39,11.62
125,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,2.23,3.73,4.23,4.38,6.03,6.69,7.13,7.15,7.53,8.25,8.74,9.37,9.97,9.99,10.69,10.63,11.09,11.33,11.51
126,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.12,3.55,4.09,4.28,5.90,6.50,6.98,7.07,7.43,8.13,8.53,9.22,9.81,9.84,10.62,10.51,10.99,11.25,11.38
127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.93,3.37,3.98,4.10,5.73,6.38,6.85,6.95,7.34,8.05,8.34,9.07,9.63,9.70,10.55,10.42,10.89,11.15,11.32
128,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.83,3.15,3.86,4.01,5.55,6.24,6.71,6.82,7.24,7.92,8.19,8.96,9.49,9.60,10.45,10.38,10.80,11.04,11.26
129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.71,3.05,3.72,3.85,5.46,6.16,6.52,6.73,7.14,7.78,8.08,8.85,9.39,9.47,10.36,10.29,10.70,10.92,11.15
130,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.63,2.87,3.60,3.81,5.37,6.06,6.41,6.65,7.03,7.66,7.95,8.76,9.33,9.32,10.25,10.23,10.62,10.85,11.05
131,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.49,2.72,3.46,3.76,5.19,5.92,6.26,6.56,6.94,7.58,7.80,8.60,9.23,9.22,10.14,10.15,10.47,10.74,10.99
132,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.36,2.53,3.34,3.62,5.09,5.80,6.14,6.39,6.79,7.52,7.69,8.47,9.16,9.12,10.05,10.06,10.36,10.67,10.93
133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.22,2.44,3.18,3.59,5.03,5.64,5.98,6.24,6.68,7.38,7.62,8.34,9.04,9.05,9.89,9.91,10.31,10.56,10.87
134,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.09,2.26,3.04,3.49,4.95,5.46,5.89,6.05,6.60,7.26,7.55,8.19,8.91,8.95,9.75,9.85,10.22,10.48,10.78
135,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.96,2.19,2.88,3.38,4.84,5.37,5.81,5.96,6.52,7.13,7.45,8.07,8.82,8.87,9.55,9.72,10.16,10.39,10.75
136,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,2.05,2.74,3.24,4.66,5.23,5.66,5.86,6.42,7.03,7.40,7.93,8.73,8.78,9.40,9.63,10.11,10.26,10.69
137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.48,1.97,2.62,3.07,4.53,5.16,5.50,5.69,6.32,6.92,7.29,7.83,8.52,8.68,9.29,9.55,10.02,10.16,10.57
138,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.80,2.51,2.99,4.51,5.06,5.42,5.59,6.20,6.78,7.08,7.69,8.40,8.57,9.24,9.40,9.93,10.02,10.49
139,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.71,2.42,2.91,4.39,4.95,5.34,5.52,6.06,6.62,6.94,7.56,8.29,8.46,9.17,9.24,9.83,9.93,10.42
140,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.61,2.33,2.83,4.26,4.81,5.19,5.40,5.95,6.50,6.88,7.51,8.22,8.32,9.10,9.14,9.75,9.82,10.33
141,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.56,2.22,2.70,4.14,4.75,5.12,5.24,5.84,6.39,6.78,7.41,8.12,8.23,9.03,9.06,9.70,9.73,10.26
142,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.44,2.15,2.56,4.06,4.60,4.97,5.16,5.73,6.24,6.66,7.32,7.98,8.13,8.91,9.01,9.59,9.66,10.19
143,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.26,2.09,2.45,3.94,4.50,4.84,5.06,5.62,6.07,6.56,7.21,7.87,8.01,8.82,8.94,9.50,9.59,10.13
144,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.14,2.05,2.38,3.80,4.40,4.78,4.93,5.50,5.94,6.43,7.09,7.73,7.91,8.75,8.88,9.40,9.52,10.01
145,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.99,1.96,2.30,3.69,4.34,4.67,4.87,5.37,5.85,6.30,6.99,7.67,7.82,8.64,8.79,9.33,9.47,9.97
146,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.86,1.89,2.21,3.63,4.26,4.56,4.77,5.25,5.77,6.14,6.93,7.54,7.75,8.59,8.71,9.26,9.38,9.88
147,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.78,1.76,2.16,3.55,4.13,4.47,4.66,5.13,5.71,6.09,6.79,7.45,7.57,8.51,8.63,9.13,9.31,9.80
148,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.65,1.61,2.10,3.45,4.00,4.41,4.57,5.06,5.62,5.98,6.69,7.32,7.47,8.41,8.54,9.04,9.21,9.72
149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.50,1.57,1.96,3.34,3.92,4.32,4.49,4.94,5.52,5.86,6.58,7.22,7.35,8.29,8.45,8.97,9.15,9.69
150,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,1.50,1.89,3.22,3.77,4.26,4.39,4.86,5.43,5.75,6.49,7.12,7.24,8.18,8.32,8.89,9.07,9.60
151,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.36,1.81,3.08,3.70,4.20,4.33,4.82,5.38,5.64,6.35,7.05,7.17,8.09,8.26,8.81,8.95,9.56
152,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.30,1.77,2.94,3.58,4.08,4.21,4.77,5.26,5.54,6.25,6.92,7.12,8.01,8.20,8.73,8.91,9.48
153,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.20,1.68,2.83,3.53,4.00,4.07,4.67,5.16,5.48,6.13,6.83,7.06,7.92,8.11,8.63,8.86,9.39
154,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.11,1.63,2.69,3.43,3.92,3.98,4.55,5.01,5.38,6.04,6.69,6.91,7.87,8.03,8.54,8.79,9.29
155,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.99,1.57,2.64,3.33,3.81,3.91,4.48,4.92,5.26,5.96,6.56,6.80,7.77,7.99,8.43,8.68,9.26
156,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.91,1.50,2.59,3.22,3.76,3.81,4.41,4.85,5.19,5.94,6.49,6.74,7.68,7.86,8.40,8.55,9.19
157,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.84,1.44,2.48,3.16,3.68,3.74,4.38,4.77,5.11,5.88,6.39,6.72,7.56,7.75,8.35,8.48,9.14
158,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.74,1.34,2.41,3.05,3.62,3.70,4.28,4.68,5.03,5.78,6.31,6.63,7.47,7.68,8.27,8.42,9.10
159,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.66,1.26,2.34,2.99,3.50,3.67,4.24,4.59,4.97,5.71,6.22,6.54,7.35,7.58,8.23,8.38,9.00
160,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.59,1.22,2.24,2.87,3.44,3.62,4.13,4.52,4.82,5.63,6.08,6.49,7.27,7.50,8.15,8.31,8.93
161,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.48,1.11,2.15,2.76,3.39,3.54,4.05,4.43,4.77,5.51,6.01,6.42,7.16,7.37,8.12,8.22,8.87
162,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.27,1.09,2.06,2.61,3.29,3.42,3.95,4.27,4.70,5.39,5.88,6.34,7.06,7.30,8.09,8.14,8.78
163,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.02,1.98,2.53,3.25,3.38,3.87,4.20,4.60,5.33,5.83,6.22,6.97,7.18,8.02,8.06,8.75
164,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.92,1.87,2.47,3.12,3.30,3.79,4.11,4.55,5.27,5.73,6.13,6.89,7.11,7.94,7.98,8.69
165,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.83,1.77,2.40,3.04,3.24,3.73,4.04,4.51,5.21,5.69,6.01,6.79,7.07,7.84,7.91,8.67
166,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.80,1.70,2.35,2.97,3.14,3.64,3.99,4.47,5.14,5.64,5.94,6.72,6.97,7.80,7.86,8.61
167,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.72,1.65,2.24,2.90,3.08,3.54,3.92,4.36,5.05,5.54,5.80,6.58,6.90,7.68,7.80,8.51
168,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.69,1.59,2.18,2.81,3.02,3.48,3.89,4.29,4.96,5.45,5.74,6.50,6.79,7.55,7.72,8.41
169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.63,1.54,2.15,2.77,2.93,3.45,3.82,4.20,4.86,5.41,5.66,6.42,6.74,7.45,7.63,8.35
170,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.53,1.47,2.07,2.71,2.82,3.39,3.74,4.17,4.76,5.31,5.60,6.32,6.68,7.37,7.51,8.27
171,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.46,1.41,1.98,2.64,2.75,3.30,3.71,4.11,4.63,5.20,5.55,6.27,6.63,7.29,7.45,8.25
172,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.39,1.35,1.95,2.53,2.71,3.22,3.65,4.01,4.58,5.14,5.46,6.18,6.59,7.24,7.38,8.16
173,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.36,1.25,1.86,2.42,2.65,3.15,3.58,3.96,4.51,5.06,5.44,6.11,6.44,7.13,7.24,8.10
174,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.26,1.18,1.84,2.39,2.59,3.10,3.55,3.86,4.47,4.96,5.35,6.03,6.35,7.04,7.22,8.05
175,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,1.11,1.75,2.34,2.54,3.02,3.49,3.81,4.37,4.92,5.30,6.00,6.28,6.94,7.14,8.00
176,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.05,1.70,2.26,2.48,2.99,3.44,3.75,4.29,4.85,5.25,5.93,6.19,6.83,7.06,7.93
177,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.00,1.64,2.19,2.42,2.92,3.35,3.71,4.18,4.72,5.21,5.86,6.10,6.72,7.02,7.86
178,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.91,1.57,2.08,2.36,2.89,3.28,3.65,4.10,4.69,5.17,5.80,6.00,6.61,6.95,7.78
179,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.87,1.51,2.03,2.25,2.79,3.23,3.56,4.05,4.61,5.08,5.76,5.97,6.53,6.86,7.72
180,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.78,1.46,2.00,2.19,2.73,3.20,3.53,3.95,4.53,4.99,5.72,5.89,6.41,6.79,7.66
181,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.68,1.39,1.93,2.15,2.66,3.13,3.45,3.93,4.48,4.91,5.61,5.85,6.35,6.73,7.57
182,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.62,1.31,1.86,2.10,2.62,3.06,3.42,3.88,4.44,4.88,5.56,5.79,6.32,6.66,7.53
183,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.57,1.26,1.82,2.02,2.55,3.00,3.34,3.79,4.40,4.85,5.49,5.67,6.25,6.62,7.49
184,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.49,1.18,1.75,1.98,2.48,2.96,3.29,3.71,4.36,4.80,5.41,5.60,6.18,6.56,7.44
185,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.41,1.10,1.69,1.89,2.43,2.92,3.21,3.64,4.30,4.74,5.38,5.54,6.11,6.52,7.39
186,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,1.04,1.58,1.84,2.40,2.87,3.17,3.60,4.23,4.65,5.35,5.49,6.01,6.46,7.35
187,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,0.97,1.51,1.77,2.35,2.85,3.10,3.57,4.15,4.50,5.29,5.45,5.98,6.41,7.33
188,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.92,1.45,1.71,2.29,2.78,3.06,3.48,4.10,4.45,5.23,5.38,5.95,6.35,7.28
189,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.87,1.36,1.67,2.25,2.70,2.99,3.41,4.03,4.40,5.19,5.33,5.92,6.24,7.26
190,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.81,1.34,1.64,2.18,2.62,2.96,3.34,3.96,4.33,5.09,5.28,5.88,6.21,7.19
191,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.73,1.27,1.58,2.12,2.55,2.93,3.29,3.92,4.29,5.05,5.23,5.79,6.18,7.14
192,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.70,1.23,1.52,2.03,2.50,2.87,3.26,3.85,4.26,5.00,5.15,5.75,6.13,7.11
193,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.66,1.18,1.49,1.95,2.42,2.82,3.23,3.79,4.18,4.95,5.10,5.70,6.07,7.06
194,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.57,1.11,1.40,1.86,2.39,2.76,3.21,3.71,4.15,4.91,5.04,5.65,5.98,7.01
195,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.51,1.06,1.34,1.85,2.32,2.73,3.14,3.69,4.05,4.84,5.01,5.60,5.97,6.97
196,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.43,1.00,1.26,1.79,2.26,2.65,3.10,3.66,4.05,4.79,4.99,5.56,5.90,6.88
197,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,0.89,1.19,1.71,2.19,2.61,3.04,3.61,3.98,4.73,4.92,5.53,5.84,6.84
198,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.25,0.86,1.15,1.64,2.12,2.56,2.99,3.56,3.96,4.68,4.86,5.50,5.77,6.80
199,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,0.81,1.14,1.58,2.07,2.53,2.95,3.52,3.93,4.63,4.84,5.47,5.75,6.77
200,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.74,1.09,1.52,2.00,2.49,2.89,3.49,3.87,4.60,4.78,5.43,5.69,6.75
201,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.70,1.03,1.48,1.95,2.45,2.83,3.38,3.83,4.58,4.72,5.36,5.60,6.70
202,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.64,0.99,1.45,1.90,2.37,2.76,3.30,3.77,4.52,4.65,5.28,5.56,6.65
203,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.61,0.94,1.43,1.88,2.36,2.71,3.28,3.72,4.48,4.62,5.21,5.52,6.55
204,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.55,0.91,1.38,1.84,2.33,2.66,3.24,3.67,4.43,4.56,5.15,5.47,6.54
205,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.50,0.87,1.33,1.83,2.25,2.56,3.20,3.59,4.35,4.52,5.13,5.44,6.47
206,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.48,0.81,1.30,1.79,2.21,2.51,3.16,3.50,4.29,4.47,5.08,5.40,6.43
207,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45,0.77,1.25,1.74,2.17,2.50,3.11,3.48,4.20,4.44,5.07,5.36,6.30
208,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.40,0.75,1.23,1.69,2.12,2.47,3.05,3.41,4.16,4.40,5.00,5.33,6.26
209,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.30,0.71,1.21,1.62,2.06,2.38,3.01,3.33,4.07,4.36,4.97,5.26,6.23
210,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.22,0.63,1.16,1.60,2.03,2.35,2.97,3.29,4.01,4.30,4.96,5.21,6.18
211,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,0.58,1.10,1.54,1.95,2.27,2.93,3.26,3.98,4.21,4.90,5.18,6.13
212,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.56,1.04,1.48,1.90,2.25,2.84,3.25,3.88,4.19,4.86,5.16,6.08
213,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.53,0.95,1.44,1.84,2.21,2.77,3.20,3.80,4.16,4.84,5.11,6.05
214,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.49,0.89,1.39,1.78,2.17,2.74,3.14,3.75,4.11,4.82,5.10,6.01
215,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.42,0.86,1.36,1.74,2.13,2.65,3.10,3.72,4.08,4.79,5.07,5.93
216,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37,0.81,1.34,1.68,2.07,2.59,3.05,3.68,4.06,4.74,5.05,5.82
217,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,0.79,1.30,1.63,1.99,2.53,3.01,3.64,3.99,4.71,5.01,5.81
218,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.32,0.75,1.26,1.56,1.95,2.49,2.96,3.59,3.93,4.65,4.95,5.79
219,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.72,1.21,1.53,1.92,2.44,2.88,3.58,3.89,4.61,4.89,5.73
220,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,0.68,1.16,1.53,1.89,2.39,2.80,3.53,3.82,4.59,4.86,5.68
221,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.21,0.65,1.11,1.48,1.84,2.33,2.78,3.48,3.79,4.52,4.78,5.66
222,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16,0.56,1.08,1.45,1.79,2.29,2.72,3.44,3.78,4.45,4.72,5.59
223,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.51,1.01,1.40,1.73,2.24,2.69,3.41,3.73,4.43,4.68,5.56
224,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.47,0.96,1.36,1.70,2.22,2.65,3.38,3.72,4.41,4.66,5.51
225,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.45,0.89,1.35,1.63,2.18,2.61,3.35,3.69,4.37,4.64,5.47
226,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.42,0.86,1.33,1.61,2.16,2.60,3.33,3.65,4.34,4.63,5.41
227,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.40,0.82,1.28,1.60,2.13,2.53,3.29,3.60,4.31,4.61,5.37
228,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37,0.76,1.24,1.58,2.11,2.49,3.24,3.55,4.24,4.59,5.30
229,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.72,1.16,1.58,2.08,2.42,3.13,3.52,4.21,4.53,5.26
230,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.65,1.14,1.55,2.04,2.41,3.04,3.49,4.15,4.51,5.24
231,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.24,0.60,1.12,1.54,1.98,2.38,2.99,3.47,4.10,4.44,5.23
232,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.21,0.56,1.10,1.47,1.95,2.36,2.96,3.44,4.05,4.38,5.22
233,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,0.55,1.04,1.42,1.91,2.29,2.94,3.41,4.01,4.35,5.14
234,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.52,0.95,1.41,1.89,2.26,2.91,3.33,3.95,4.26,5.11
235,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.46,0.92,1.40,1.84,2.24,2.90,3.30,3.92,4.22,5.05
236,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.43,0.89,1.37,1.83,2.21,2.86,3.28,3.86,4.18,4.99
237,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.39,0.82,1.33,1.81,2.18,2.81,3.22,3.82,4.11,4.96
238,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.36,0.78,1.27,1.73,2.11,2.76,3.17,3.78,4.08,4.91
239,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,0.74,1.20,1.71,2.10,2.75,3.14,3.74,4.07,4.89
240,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,0.69,1.19,1.66,2.06,2.71,3.12,3.68,4.05,4.85
241,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.28,0.64,1.12,1.61,2.01,2.68,3.10,3.64,4.00,4.83
242,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.27,0.61,1.10,1.58,1.96,2.65,3.06,3.58,3.98,4.77
243,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.26,0.59,1.09,1.58,1.91,2.63,3.04,3.57,3.96,4.75
244,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,0.57,1.07,1.55,1.88,2.59,3.01,3.52,3.93,4.72
245,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,0.52,1.03,1.52,1.87,2.56,3.00,3.50,3.89,4.65
246,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.50,1.02,1.49,1.83,2.53,2.94,3.45,3.87,4.63
247,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.45,1.00,1.47,1.80,2.48,2.92,3.44,3.84,4.59
248,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.40,0.97,1.43,1.77,2.46,2.88,3.41,3.80,4.56
249,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.39,0.89,1.36,1.75,2.42,2.87,3.36,3.77,4.51
250,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.38,0.86,1.32,1.67,2.37,2.80,3.29,3.75,4.48
251,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.37,0.84,1.30,1.64,2.35,2.79,3.28,3.69,4.45
252,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.33,0.80,1.30,1.60,2.31,2.75,3.27,3.65,4.41
253,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.31,0.75,1.25,1.59,2.30,2.73,3.26,3.63,4.38
254,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.72,1.22,1.58,2.25,2.71,3.25,3.62,4.34
255,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.28,0.65,1.20,1.55,2.23,2.68,3.20,3.59,4.30
256,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.25,0.61,1.17,1.52,2.21,2.62,3.16,3.57,4.27
257,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,0.57,1.13,1.50,2.20,2.58,3.14,3.55,4.25
258,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,0.54,1.06,1.45,2.17,2.57,3.10,3.52,4.23
259,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,0.53,1.02,1.40,2.15,2.51,3.07,3.47,4.21
260,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17,0.52,0.98,1.40,2.12,2.46,3.02,3.45,4.17
261,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.50,0.95,1.35,2.10,2.44,3.01,3.39,4.15
262,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.46,0.93,1.30,2.06,2.40,2.99,3.36,4.08
263,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.45,0.90,1.29,2.00,2.40,2.97,3.34,4.06
264,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.41,0.90,1.28,1.92,2.37,2.95,3.29,4.05
265,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.41,0.86,1.28,1.89,2.31,2.90,3.25,4.03
266,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.40,0.83,1.28,1.85,2.27,2.86,3.23,4.01
267,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.38,0.79,1.23,1.85,2.20,2.81,3.19,3.97
268,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.35,0.77,1.20,1.83,2.16,2.78,3.14,3.93
269,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.31,0.73,1.19,1.74,2.12,2.73,3.13,3.91
270,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.29,0.70,1.17,1.72,2.12,2.71,3.10,3.87
271,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.27,0.67,1.15,1.68,2.09,2.70,3.04,3.86
272,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.25,0.63,1.15,1.64,2.03,2.69,3.04,3.81
273,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.23,0.60,1.13,1.60,2.00,2.66,3.02,3.74
274,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.23,0.57,1.09,1.55,1.96,2.65,3.00,3.70
275,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.22,0.56,1.05,1.54,1.92,2.60,2.98,3.63
276,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,0.56,1.03,1.50,1.92,2.52,2.94,3.59
277,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16,0.55,1.01,1.48,1.89,2.49,2.91,3.57
278,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.55,0.97,1.44,1.86,2.46,2.87,3.54
279,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.49,0.96,1.44,1.83,2.44,2.85,3.52
280,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.46,0.93,1.43,1.82,2.42,2.85,3.49
281,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.43,0.90,1.39,1.78,2.42,2.84,3.46
282,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.43,0.88,1.37,1.76,2.38,2.79,3.43
283,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.43,0.83,1.36,1.74,2.34,2.75,3.43
284,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.40,0.80,1.35,1.73,2.33,2.69,3.40
285,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.39,0.77,1.32,1.72,2.31,2.65,3.37
286,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.34,0.74,1.29,1.68,2.28,2.64,3.35
287,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.34,0.70,1.27,1.65,2.25,2.62,3.31
288,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.33,0.64,1.26,1.64,2.20,2.61,3.28
289,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.32,0.63,1.22,1.60,2.17,2.59,3.26
290,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.32,0.63,1.20,1.56,2.10,2.55,3.24
291,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.28,0.60,1.17,1.51,2.08,2.51,3.23
292,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.26,0.58,1.15,1.46,2.05,2.46,3.23
293,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.25,0.56,1.12,1.46,2.02,2.43,3.23
294,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.24,0.53,1.09,1.41,1.98,2.41,3.22
295,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.23,0.52,1.06,1.41,1.92,2.38,3.21
296,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.20,0.51,1.04,1.37,1.89,2.29,3.19
297,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.20,0.49,1.03,1.37,1.89,2.27,3.18
298,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.20,0.47,1.03,1.37,1.87,2.22,3.16
299,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.17,0.46,1.00,1.35,1.85,2.18,3.14
300,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.16,0.44,0.96,1.33,1.83,2.16,3.13
301,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16,0.40,0.93,1.29,1.79,2.15,3.11
302,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.40,0.88,1.29,1.79,2.10,3.10
303,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.38,0.87,1.28,1.78,2.08,3.04
304,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.37,0.83,1.28,1.73,2.07,3.02
305,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.34,0.81,1.26,1.70,2.04,3.00
306,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.33,0.79,1.24,1.66,2.02,3.00
307,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.30,0.77,1.18,1.63,1.98,2.96
308,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.28,0.76,1.17,1.62,1.95,2.93
309,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.28,0.75,1.15,1.60,1.94,2.92
310,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.27,0.71,1.13,1.58,1.92,2.90
311,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.26,0.69,1.10,1.58,1.90,2.83
312,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.25,0.65,1.08,1.58,1.89,2.83
313,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.23,0.64,1.08,1.55,1.82,2.83
314,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.21,0.63,1.06,1.53,1.81,2.81
315,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.20,0.62,1.04,1.49,1.80,2.80
316,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.19,0.58,1.03,1.45,1.78,2.76
317,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.18,0.56,1.01,1.43,1.76,2.74
318,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.18,0.55,1.01,1.41,1.75,2.69
319,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.18,0.52,0.96,1.39,1.74,2.67
320,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.17,0.51,0.96,1.37,1.72,2.66
321,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.16,0.48,0.92,1.34,1.71,2.62
322,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.15,0.45,0.90,1.32,1.71,2.58
323,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.12,0.45,0.90,1.27,1.70,2.55
324,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.10,0.44,0.90,1.26,1.70,2.54
325,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.10,0.42,0.88,1.24,1.65,2.51
326,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.40,0.87,1.18,1.64,2.51
327,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.40,0.84,1.17,1.61,2.47
328,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.38,0.78,1.16,1.57,2.43
329,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.37,0.75,1.14,1.51,2.41
330,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.34,0.73,1.11,1.49,2.39
331,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.31,0.72,1.11,1.47,2.38
332,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.28,0.68,1.10,1.44,2.37
333,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.28,0.67,1.10,1.44,2.34
334,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.27,0.60,1.08,1.44,2.33
335,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.27,0.55,1.07,1.43,2.28
336,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.26,0.55,1.06,1.43,2.23
337,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.24,0.53,1.05,1.41,2.21
338,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.24,0.53,1.03,1.36,2.18
339,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.24,0.53,0.98,1.33,2.17
340,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.23,0.51,0.95,1.31,2.17
341,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.22,0.48,0.95,1.26,2.17
342,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.22,0.47,0.92,1.24,2.15
343,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.21,0.45,0.89,1.24,2.11
344,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.20,0.44,0.86,1.24,2.09
345,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.16,0.43,0.84,1.23,2.08
346,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.16,0.42,0.81,1.21,2.06
347,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.16,0.42,0.76,1.20,2.06
348,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.15,0.38,0.75,1.19,2.03
349,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.14,0.37,0.75,1.19,2.01
350,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.14,0.35,0.72,1.16,1.99
351,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.32,0.70,1.14,1.96
352,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.31,0.68,1.09,1.94
353,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.30,0.67,1.04,1.92
354,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.29,0.67,1.02,1.91
355,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.29,0.67,1.02,1.89
356,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.26,0.66,1.00,1.85
357,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.25,0.63,0.99,1.80
358,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.24,0.60,0.97,1.75
359,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.24,0.56,0.95,1.73
360,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.24,0.56,0.93,1.70
361,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.24,0.54,0.92,1.68
362,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.23,0.54,0.90,1.67
363,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.23,0.54,0.84,1.65
364,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.22,0.53,0.81,1.63
365,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.21,0.51,0.81,1.63
366,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.21,0.50,0.79,1.61
367,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.20,0.50,0.78,1.60
368,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.20,0.49,0.76,1.59
369,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.20,0.46,0.76,1.56
370,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.17,0.42,0.75,1.55
371,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.15,0.40,0.75,1.54
372,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.14,0.39,0.71,1.52
373,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.38,0.67,1.50
374,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.38,0.65,1.49
375,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.36,0.64,1.48
376,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.35,0.63,1.48
377,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.33,0.63,1.47
378,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.33,0.62,1.45
379,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.29,0.61,1.44
380,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.27,0.59,1.39
381,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.26,0.56,1.39
382,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.25,0.55,1.39
383,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.25,0.53,1.38
384,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.25,0.52,1.35
385,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.23,0.51,1.34
386,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.23,0.48,1.32
387,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.23,0.48,1.29
388,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.22,0.47,1.28
389,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.21,0.47,1.26
390,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.20,0.46,1.22
391,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.20,0.43,1.21
392,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.18,0.42,1.18
393,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.18,0.41,1.15
394,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.16,0.40,1.12
395,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.14,0.39,1.12
396,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.13,0.39,1.08
397,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.13,0.37,1.05
398,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.36,1.05
399,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.34,1.02
400,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.31,1.00
401,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.29,1.00
402,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.26,1.00
403,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.26,0.99
404,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.26,0.96
405,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.26,0.96
406,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.25,0.94
407,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.23,0.93
408,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.22,0.93
409,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.22,0.89
410,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.22,0.88
411,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.21,0.87
412,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.21,0.86
413,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.19,0.86
414,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.19,0.85
415,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.15,0.80
416,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.14,0.80
417,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.14,0.78
418,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.14,0.77
419,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.13,0.77
420,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.13,0.75
421,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.13,0.74
422,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.11,0.72
423,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.70
424,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.69
425,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.68
426,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.65
427,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.63
428,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.63
429,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.62
430,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.59
431,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.57
432,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.57
433,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.57
434,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.56
435,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.56
436,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.55
437,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.53
438,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.51
439,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.51
440,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.48
441,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.48
442,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.45
443,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.45
444,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.45
445,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.43
446,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.40
447,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.38
448,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.38
449,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.38
450,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37
451,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37
452,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.36
453,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.36
454,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.35
455,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.33
456,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29
457,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.28
458,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.28
459,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.27
460,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.24
461,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.22
462,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.20
463,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19
464,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18
465,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18
466,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18
467,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17
468,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17
469,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16
470,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16
471,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16
472,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14
473,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13
474,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12
475,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12
476,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11
477,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11
478,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11
479,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11
480,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10
481,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10
482,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10
483,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09
484,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
485,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
486,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
487,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
488,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
489,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07
490,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07
491,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06
492,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05
493,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05
494,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
495,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
496,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
497,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
498,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
499,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
500,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
501,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
502,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
503,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
504,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
505,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
506,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
507,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
508,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
509,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
510,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
511,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
512,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00

==> plots/data/more-ensemble-count/vote-count/plural/mnist.csv <==
X,5-Mods,10-Mods,15-Mods,20-Mods,25-Mods,30-Mods,35-Mods,40-Mods,45-Mods,50-Mods,55-Mods,60-Mods,65-Mods,70-Mods,75-Mods,80-Mods,85-Mods,90-Mods,95-Mods,100-Mods,105-Mods,110-Mods,115-Mods,120-Mods,125-Mods,130-Mods,135-Mods,140-Mods,145-Mods,150-Mods,155-Mods,160-Mods,165-Mods,170-Mods,175-Mods,180-Mods,185-Mods,190-Mods,195-Mods,200-Mods,205-Mods,210-Mods,215-Mods,220-Mods,225-Mods,230-Mods,235-Mods,240-Mods,245-Mods,250-Mods,255-Mods,260-Mods,265-Mods,270-Mods,275-Mods,280-Mods,285-Mods
0,99.50,98.64,96.82,96.36,95.77,91.72,91.70,89.37,86.82,84.54,63.28,83.54,81.28,79.71,74.99,71.29,51.38,69.94,68.19,64.87,62.53,39.59,50.82,63.03,60.68,57.48,44.47,22.68,51.99,52.51,44.98,44.09,21.16,18.61,52.53,42.95,42.19,24.42,15.54,23.14,44.37,30.62,28.66,14.57,15.04,25.11,30.51,28.13,16.50,14.08,15.33,24.60,24.35,#NUM!,#NUM!,#NUM!,#NUM!
1,98.98,97.70,95.18,94.87,94.12,89.29,89.39,86.61,83.67,81.33,57.90,80.79,77.74,76.43,71.66,68.00,47.95,66.78,64.46,61.68,59.43,37.39,47.95,59.85,57.50,54.87,42.29,21.62,49.09,49.35,42.50,41.78,20.27,18.06,49.91,40.95,39.97,23.48,15.23,22.50,41.94,29.43,27.62,14.24,14.84,24.35,29.34,27.09,16.14,13.94,15.09,23.93,23.52,#NUM!,#NUM!,#NUM!,#NUM!
2,97.37,96.09,92.90,92.87,92.11,85.98,86.56,83.29,80.34,77.93,52.26,77.54,73.84,72.92,68.14,64.95,44.62,63.63,61.32,58.87,56.41,35.22,44.89,56.15,54.50,51.93,40.34,20.68,46.78,46.84,40.26,39.70,19.42,17.64,47.38,38.99,37.79,22.54,14.96,21.71,39.95,28.21,26.68,14.02,14.71,23.63,28.10,26.24,15.81,13.69,14.91,23.29,22.72,#NUM!,#NUM!,#NUM!,#NUM!
3,0.00,93.45,89.80,90.22,89.66,82.70,83.21,80.11,76.84,74.33,47.15,74.00,70.31,69.14,64.80,61.75,41.62,60.28,57.86,55.36,53.14,33.13,42.24,53.10,51.30,49.17,38.32,19.51,44.04,43.95,38.11,37.53,18.66,17.22,44.84,36.96,35.75,21.56,14.76,21.10,37.95,27.16,25.74,13.77,14.55,23.06,26.68,25.57,15.49,13.53,14.83,22.55,21.90,#NUM!,#NUM!,#NUM!,#NUM!
4,,87.16,85.30,86.65,86.48,78.68,79.49,75.91,73.11,70.33,42.47,70.30,66.44,65.60,61.44,58.69,38.49,57.11,54.55,52.37,50.33,31.25,39.86,49.86,48.43,46.68,36.52,18.67,41.53,41.46,36.37,35.57,17.99,16.79,42.18,35.05,33.95,20.65,14.64,20.53,36.29,26.17,24.84,13.65,14.42,22.41,25.68,24.67,15.15,13.41,14.70,21.82,21.30,#NUM!,#NUM!,#NUM!,#NUM!
5,,9.29,78.71,81.97,82.75,73.70,75.06,71.45,69.26,66.11,38.46,66.58,62.61,61.87,58.45,55.56,35.52,53.54,50.90,49.16,47.48,29.44,37.58,46.54,45.45,43.91,34.52,18.10,39.06,39.08,34.51,33.56,17.37,16.44,39.80,33.10,31.91,19.86,14.40,19.92,34.49,25.26,24.07,13.45,14.22,21.71,24.62,24.08,14.88,13.28,14.49,21.33,20.78,#NUM!,#NUM!,#NUM!,#NUM!
6,,0.00,68.55,75.93,78.38,68.09,70.41,67.32,64.90,61.78,34.51,62.48,58.45,58.24,54.81,52.43,32.79,50.24,47.41,45.95,44.74,27.91,35.37,43.58,42.54,41.37,32.59,17.52,36.98,36.82,32.79,31.71,16.86,16.07,37.62,31.08,30.44,19.16,14.21,19.34,32.93,24.19,23.22,13.31,14.06,21.20,23.72,23.35,14.57,13.07,14.35,20.88,20.15,#NUM!,#NUM!,#NUM!,#NUM!
7,,,52.93,67.98,73.05,62.26,65.11,62.77,60.29,57.59,31.05,58.59,54.55,54.54,51.18,49.44,30.28,47.06,44.29,42.81,41.95,26.27,33.25,40.85,39.25,38.78,31.04,16.97,34.58,34.68,31.10,30.00,16.42,15.73,35.51,29.23,28.96,18.51,14.08,18.79,31.16,23.29,22.43,13.10,13.86,20.84,22.71,22.59,14.37,12.91,14.19,20.46,19.65,#NUM!,#NUM!,#NUM!,#NUM!
8,,,0.00,57.44,66.42,55.94,59.53,58.05,55.62,53.45,27.56,54.72,50.50,50.71,47.75,46.19,28.01,43.89,41.06,39.90,39.10,24.65,31.15,38.09,36.57,36.45,29.44,16.45,32.72,32.64,29.75,28.55,15.92,15.52,33.19,27.25,27.53,17.88,13.94,18.41,29.48,22.49,21.71,12.97,13.66,20.32,21.88,21.81,14.15,12.82,14.06,20.13,19.26,#NUM!,#NUM!,#NUM!,#NUM!
9,,,,42.19,58.08,49.30,53.55,52.75,50.98,49.30,24.86,50.85,46.54,47.18,44.35,43.08,25.59,41.20,38.21,37.06,36.53,23.50,29.35,35.61,34.05,34.52,28.22,16.01,30.92,30.68,28.26,27.09,15.46,15.20,31.30,25.79,26.32,17.43,13.65,18.03,28.01,21.74,21.05,12.78,13.48,19.98,21.04,21.06,13.94,12.72,13.89,19.60,18.94,#NUM!,#NUM!,#NUM!,#NUM!
10,,,,5.58,47.65,42.21,47.53,47.27,46.22,45.24,22.28,46.94,42.97,43.85,41.07,40.18,23.39,38.41,35.47,34.38,33.85,22.04,27.56,33.19,32.02,32.61,26.83,15.49,28.97,28.85,27.15,25.73,15.14,15.00,29.60,24.45,25.14,16.93,13.44,17.58,26.71,21.04,20.49,12.65,13.30,19.47,20.36,20.37,13.76,12.62,13.77,19.33,18.64,#NUM!,#NUM!,#NUM!,#NUM!
11,,,,0.00,35.40,35.18,41.69,42.10,41.86,41.27,20.06,42.98,39.51,40.72,37.99,37.56,21.53,35.71,32.63,31.71,31.54,20.78,26.24,30.84,29.94,30.58,25.55,15.08,27.04,27.31,25.78,24.62,14.83,14.84,27.88,23.31,24.13,16.32,13.26,17.15,25.32,20.29,19.91,12.51,13.12,19.19,19.78,19.89,13.55,12.48,13.55,19.04,18.23,#NUM!,#NUM!,#NUM!,#NUM!
12,,,,,20.05,28.48,35.95,36.96,37.51,37.31,18.14,39.10,36.16,37.50,34.97,34.94,19.79,33.01,30.20,29.57,29.27,19.75,24.69,28.93,28.36,28.38,24.35,14.66,25.47,25.79,24.83,23.60,14.42,14.61,26.25,21.98,23.12,15.85,13.10,16.74,24.17,19.68,19.43,12.33,13.00,18.82,19.21,19.57,13.38,12.39,13.36,18.80,17.84,#NUM!,#NUM!,#NUM!,#NUM!
13,,,,,0.00,21.57,30.34,31.89,33.56,33.68,16.53,35.52,32.85,34.44,32.07,32.29,18.44,30.51,27.87,27.70,27.21,18.68,23.17,27.14,26.80,26.95,23.12,14.24,24.23,24.49,23.86,22.20,14.07,14.46,24.87,20.78,21.97,15.46,12.92,16.21,23.16,19.10,18.87,12.18,12.88,18.43,18.77,18.90,13.23,12.28,13.27,18.48,17.66,#NUM!,#NUM!,#NUM!,#NUM!
14,,,,,,14.73,24.67,27.32,29.79,30.08,14.89,32.17,30.10,31.68,29.48,29.74,17.18,28.26,25.90,25.73,25.49,17.88,22.01,25.35,25.48,25.24,22.09,13.89,23.03,23.43,22.91,21.30,13.79,14.23,23.35,19.87,21.14,15.13,12.74,15.95,22.13,18.56,18.37,12.09,12.74,18.17,18.30,18.41,13.06,12.19,13.15,18.11,17.45,#NUM!,#NUM!,#NUM!,#NUM!
15,,,,,,2.67,18.84,22.89,26.16,26.68,13.62,29.16,27.20,29.01,27.43,27.46,15.97,26.27,23.94,24.08,23.74,17.09,21.14,23.90,24.24,23.81,21.01,13.56,21.95,22.37,21.74,20.54,13.45,13.96,22.12,19.07,20.39,14.74,12.62,15.67,21.12,17.95,17.95,12.02,12.59,17.85,17.93,17.96,12.94,12.05,12.99,17.82,17.16,#NUM!,#NUM!,#NUM!,#NUM!
16,,,,,,0.00,13.18,19.00,22.72,23.60,12.67,26.26,24.82,26.51,25.34,25.47,15.02,24.52,22.26,22.69,22.13,16.36,20.15,22.45,22.83,22.70,20.08,13.21,21.00,21.33,20.80,19.60,13.18,13.78,20.94,18.42,19.66,14.36,12.44,15.38,20.22,17.37,17.56,11.93,12.49,17.52,17.61,17.63,12.81,11.97,12.84,17.63,16.84,#NUM!,#NUM!,#NUM!,#NUM!
17,,,,,,,6.91,14.94,19.58,20.61,11.83,23.44,22.25,24.27,23.44,23.42,14.20,22.71,20.68,21.32,20.43,15.69,19.24,21.23,21.86,21.49,19.05,12.90,19.92,20.50,20.01,18.80,13.03,13.60,19.88,17.74,19.08,14.15,12.37,15.18,19.72,16.83,17.18,11.81,12.38,17.22,17.20,17.24,12.71,11.87,12.69,17.39,16.61,#NUM!,#NUM!,#NUM!,#NUM!
18,,,,,,,0.00,10.95,16.46,17.81,11.34,20.87,19.92,22.15,21.42,21.53,13.42,20.91,19.45,20.10,19.07,15.09,18.44,19.77,20.63,20.39,18.26,12.68,18.90,19.75,19.18,18.23,12.83,13.40,19.10,17.06,18.46,13.81,12.16,15.02,19.01,16.34,16.84,11.71,12.28,17.03,16.87,16.93,12.61,11.79,12.62,17.08,16.39,#NUM!,#NUM!,#NUM!,#NUM!
19,,,,,,,,7.38,13.16,15.20,10.94,18.46,17.78,20.34,19.70,19.77,12.86,19.29,18.12,18.92,17.75,14.43,17.64,18.74,19.32,19.53,17.47,12.35,18.22,18.99,18.48,17.68,12.61,13.21,18.40,16.53,17.99,13.59,12.06,14.70,18.31,15.93,16.34,11.60,12.15,16.79,16.60,16.65,12.48,11.72,12.57,16.82,16.13,#NUM!,#NUM!,#NUM!,#NUM!
20,,,,,,,,1.00,9.97,12.89,10.53,16.08,15.84,18.67,17.90,18.25,12.25,17.89,16.95,17.87,16.52,13.86,16.76,17.57,18.33,18.52,16.76,12.20,17.43,18.34,17.81,17.06,12.44,13.05,17.61,15.94,17.39,13.35,11.95,14.53,17.83,15.62,15.95,11.56,12.02,16.44,16.36,16.33,12.42,11.68,12.38,16.57,15.83,#NUM!,#NUM!,#NUM!,#NUM!
21,,,,,,,,0.00,6.94,10.84,10.14,13.86,13.82,17.11,16.22,16.88,11.69,16.52,15.88,17.02,15.51,13.43,16.14,16.59,17.48,17.59,16.17,12.04,16.66,17.77,17.15,16.56,12.29,12.89,16.98,15.55,17.06,13.10,11.79,14.33,17.17,15.22,15.58,11.53,11.94,16.12,16.07,16.09,12.31,11.61,12.32,16.34,15.58,#NUM!,#NUM!,#NUM!,#NUM!
22,,,,,,,,,3.39,8.76,9.79,11.62,11.62,15.57,14.93,15.56,11.25,15.28,14.83,16.26,14.79,12.93,15.51,15.82,16.62,16.82,15.55,11.81,16.10,17.23,16.62,16.09,12.13,12.75,16.23,15.22,16.63,12.94,11.72,14.19,16.69,14.86,15.30,11.50,11.91,15.88,15.77,15.76,12.26,11.56,12.16,16.19,15.31,#NUM!,#NUM!,#NUM!,#NUM!
23,,,,,,,,,0.00,6.70,9.13,9.71,9.68,14.14,13.52,14.36,10.82,14.05,13.97,15.37,13.91,12.54,14.88,14.96,15.88,16.09,15.04,11.65,15.60,16.63,16.01,15.73,11.95,12.60,15.63,14.83,16.13,12.76,11.69,14.03,16.27,14.63,15.07,11.48,11.84,15.62,15.52,15.44,12.13,11.49,12.06,15.97,15.12,#NUM!,#NUM!,#NUM!,#NUM!
24,,,,,,,,,,4.52,8.47,7.95,8.20,12.68,12.43,13.22,10.37,12.99,13.15,14.66,13.04,12.22,14.23,14.19,15.02,15.23,14.58,11.56,14.95,16.13,15.43,15.32,11.81,12.44,15.00,14.52,15.67,12.55,11.64,13.84,15.75,14.23,14.81,11.47,11.69,15.40,15.32,15.16,12.02,11.46,11.98,15.78,14.98,#NUM!,#NUM!,#NUM!,#NUM!
25,,,,,,,,,,0.32,7.54,6.29,6.60,11.31,11.18,12.11,9.94,12.02,12.31,13.93,12.41,11.88,13.75,13.53,14.32,14.51,14.15,11.43,14.46,15.68,14.98,15.03,11.74,12.36,14.45,14.21,15.38,12.42,11.53,13.69,15.42,13.97,14.47,11.45,11.63,15.22,15.08,14.97,11.95,11.46,11.92,15.55,14.80,#NUM!,#NUM!,#NUM!,#NUM!
26,,,,,,,,,,0.00,6.33,4.66,5.21,10.00,10.19,11.04,9.51,11.14,11.66,13.38,11.80,11.60,13.10,12.88,13.68,13.80,13.62,11.28,13.89,15.14,14.51,14.67,11.67,12.27,13.93,13.88,14.98,12.24,11.48,13.52,15.08,13.72,14.31,11.43,11.57,15.09,14.95,14.80,11.83,11.46,11.85,15.34,14.58,#NUM!,#NUM!,#NUM!,#NUM!
27,,,,,,,,,,,3.38,3.03,3.74,8.80,9.12,9.93,9.16,10.09,10.93,12.83,11.10,11.32,12.66,12.20,12.89,13.23,13.24,11.24,13.33,14.70,14.14,14.34,11.58,12.07,13.48,13.44,14.65,12.10,11.42,13.36,14.62,13.46,14.06,11.41,11.54,14.95,14.64,14.57,11.76,11.45,11.79,15.03,14.37,#NUM!,#NUM!,#NUM!,#NUM!
28,,,,,,,,,,,0.00,1.78,2.75,7.70,8.11,8.91,8.90,9.16,10.33,12.23,10.51,11.10,12.09,11.44,12.30,12.54,12.96,11.16,12.79,14.15,13.71,14.06,11.52,11.95,12.96,13.17,14.28,11.97,11.37,13.14,14.23,13.18,13.79,11.40,11.51,14.79,14.40,14.40,11.72,11.44,11.73,14.88,14.13,#NUM!,#NUM!,#NUM!,#NUM!
29,,,,,,,,,,,,0.70,1.79,6.57,7.14,8.06,8.68,8.36,9.53,11.72,10.03,10.99,11.53,10.79,11.78,11.89,12.58,11.13,12.38,13.54,13.34,13.71,11.47,11.73,12.44,12.89,13.93,11.82,11.36,13.00,13.91,12.98,13.60,11.37,11.48,14.58,14.13,14.26,11.63,11.42,11.68,14.70,13.94,#NUM!,#NUM!,#NUM!,#NUM!
30,,,,,,,,,,,,0.06,0.90,5.67,6.04,7.23,8.49,7.55,8.67,11.17,9.52,10.87,11.00,10.24,11.19,11.30,12.31,11.09,11.82,13.09,12.93,13.31,11.43,11.62,12.02,12.56,13.54,11.71,11.34,12.81,13.49,12.84,13.43,11.35,11.42,14.34,13.88,14.03,11.59,11.41,11.62,14.50,13.76,#NUM!,#NUM!,#NUM!,#NUM!
31,,,,,,,,,,,,0.00,0.31,4.67,4.91,6.31,8.17,6.83,7.98,10.50,9.02,10.77,10.45,9.45,10.66,10.92,12.03,11.07,11.33,12.60,12.56,12.87,11.42,11.47,11.46,12.26,13.21,11.65,11.33,12.71,13.15,12.66,13.22,11.34,11.42,14.22,13.60,13.93,11.55,11.39,11.58,14.31,13.59,#NUM!,#NUM!,#NUM!,#NUM!
32,,,,,,,,,,,,,0.04,3.62,3.89,5.30,7.87,6.24,7.23,9.71,8.42,10.70,9.98,8.80,10.02,10.45,11.75,11.05,10.88,12.06,12.14,12.61,11.36,11.38,10.77,11.98,12.90,11.59,11.32,12.53,12.79,12.39,13.09,11.33,11.41,13.89,13.42,13.79,11.53,11.38,11.57,14.05,13.30,#NUM!,#NUM!,#NUM!,#NUM!
33,,,,,,,,,,,,,0.00,2.66,2.84,4.35,7.60,5.52,6.50,8.84,7.90,10.63,9.41,8.15,9.30,9.98,11.50,11.01,10.19,11.41,11.90,12.14,11.34,11.33,10.06,11.63,12.45,11.54,11.32,12.39,12.46,12.17,12.91,11.33,11.39,13.73,13.27,13.60,11.50,11.35,11.49,13.84,13.19,#NUM!,#NUM!,#NUM!,#NUM!
34,,,,,,,,,,,,,,1.70,1.86,3.31,7.22,4.73,5.67,8.07,7.37,10.57,8.76,7.60,8.63,9.48,11.17,10.94,9.56,10.77,11.62,11.71,11.30,11.21,9.55,11.42,12.02,11.44,11.31,12.19,12.02,11.97,12.67,11.31,11.36,13.48,13.07,13.44,11.48,11.34,11.47,13.64,13.09,#NUM!,#NUM!,#NUM!,#NUM!
35,,,,,,,,,,,,,,0.00,1.02,2.24,6.74,3.87,4.77,7.08,7.03,10.49,8.25,6.93,7.98,8.94,10.94,10.89,8.90,10.21,11.20,11.25,11.28,11.16,9.02,11.20,11.59,11.40,11.30,12.06,11.64,11.76,12.44,11.31,11.36,13.27,12.82,13.24,11.48,11.34,11.47,13.47,12.89,#NUM!,#NUM!,#NUM!,#NUM!
36,,,,,,,,,,,,,,,0.42,1.26,6.11,3.22,3.78,6.06,6.61,10.40,7.43,6.29,7.39,8.38,10.71,10.82,8.20,9.51,10.81,10.81,11.25,11.11,8.52,10.91,11.12,11.33,11.29,11.89,11.21,11.60,12.25,11.31,11.36,12.95,12.58,13.00,11.46,11.34,11.46,13.28,12.79,#NUM!,#NUM!,#NUM!,#NUM!
37,,,,,,,,,,,,,,,0.06,0.56,5.48,2.54,2.86,4.89,6.15,10.26,6.78,5.51,6.84,7.84,10.38,10.78,7.68,8.80,10.46,10.42,11.24,11.03,8.01,10.67,10.73,11.31,11.28,11.79,10.71,11.44,12.05,11.31,11.34,12.64,12.32,12.83,11.42,11.34,11.44,13.01,12.59,#NUM!,#NUM!,#NUM!,#NUM!
38,,,,,,,,,,,,,,,0.00,0.19,4.60,1.86,2.00,3.86,5.65,10.22,5.93,4.81,6.03,7.24,10.05,10.75,7.00,8.04,10.07,10.02,11.21,11.02,7.42,10.44,10.27,11.24,11.28,11.70,10.20,11.26,11.91,11.31,11.33,12.29,12.04,12.65,11.41,11.34,11.42,12.80,12.39,#NUM!,#NUM!,#NUM!,#NUM!
39,,,,,,,,,,,,,,,,0.02,3.47,1.19,1.14,3.08,5.09,10.10,5.06,4.06,5.33,6.76,9.76,10.69,6.34,7.37,9.66,9.67,11.19,10.97,6.83,10.16,9.88,11.17,11.27,11.47,9.54,11.12,11.74,11.31,11.33,12.05,11.90,12.47,11.36,11.34,11.40,12.57,12.24,#NUM!,#NUM!,#NUM!,#NUM!
40,,,,,,,,,,,,,,,,0.00,2.37,0.71,0.50,2.29,4.63,9.82,4.19,3.40,4.55,6.30,9.41,10.65,5.84,6.77,9.30,9.26,11.17,10.94,6.31,9.94,9.46,11.11,11.27,11.31,8.99,10.91,11.60,11.31,11.33,11.82,11.71,12.30,11.35,11.34,11.39,12.39,12.07,#NUM!,#NUM!,#NUM!,#NUM!
41,,,,,,,,,,,,,,,,,0.00,0.30,0.23,1.68,4.10,9.66,3.12,2.67,3.81,5.75,9.05,10.60,5.10,6.12,8.90,8.80,11.15,10.85,5.65,9.76,9.11,11.02,11.25,11.17,8.55,10.76,11.49,11.30,11.33,11.49,11.54,12.06,11.34,11.34,11.37,12.19,11.90,#NUM!,#NUM!,#NUM!,#NUM!
42,,,,,,,,,,,,,,,,,,0.15,0.08,1.15,3.68,9.42,2.19,2.02,3.00,5.20,8.56,10.55,4.41,5.50,8.62,8.16,11.12,10.82,5.12,9.51,8.57,10.93,11.24,10.96,7.93,10.60,11.33,11.30,11.31,11.15,11.31,11.80,11.33,11.34,11.37,11.95,11.77,#NUM!,#NUM!,#NUM!,#NUM!
43,,,,,,,,,,,,,,,,,,0.07,0.00,0.66,3.30,9.15,1.23,1.45,2.31,4.80,8.35,10.49,3.75,4.89,8.13,7.67,11.04,10.78,4.53,9.37,8.22,10.88,11.23,10.74,7.40,10.52,11.11,11.30,11.28,10.88,11.12,11.57,11.32,11.33,11.35,11.77,11.59,#NUM!,#NUM!,#NUM!,#NUM!
44,,,,,,,,,,,,,,,,,,0.03,,0.36,2.79,8.73,0.59,1.05,1.71,4.15,7.97,10.39,3.19,4.28,7.71,7.20,10.99,10.74,3.99,9.09,7.71,10.83,11.18,10.58,6.86,10.41,10.99,11.29,11.26,10.61,10.85,11.38,11.31,11.33,11.35,11.54,11.39,#NUM!,#NUM!,#NUM!,#NUM!
45,,,,,,,,,,,,,,,,,,0.00,,0.20,2.29,8.37,0.20,0.71,1.18,3.62,7.48,10.32,2.57,3.56,7.29,6.66,10.89,10.69,3.45,8.78,7.16,10.77,11.12,10.37,6.26,10.21,10.81,11.29,11.25,10.33,10.61,11.00,11.31,11.32,11.35,11.26,11.29,#NUM!,#NUM!,#NUM!,#NUM!
46,,,,,,,,,,,,,,,,,,,,0.07,1.77,7.91,0.07,0.49,0.79,3.16,7.11,10.29,2.03,2.89,6.84,6.07,10.84,10.60,2.79,8.53,6.72,10.68,11.09,10.29,5.75,9.99,10.52,11.28,11.22,9.90,10.41,10.73,11.28,11.31,11.35,11.06,11.17,#NUM!,#NUM!,#NUM!,#NUM!
47,,,,,,,,,,,,,,,,,,,,0.00,1.29,7.23,0.01,0.26,0.48,2.74,6.57,10.19,1.51,2.29,6.36,5.40,10.77,10.51,2.20,8.13,6.14,10.56,11.09,10.11,5.16,9.79,10.24,11.28,11.18,9.58,10.20,10.42,11.28,11.31,11.34,10.89,11.08,#NUM!,#NUM!,#NUM!,#NUM!
48,,,,,,,,,,,,,,,,,,,,,0.79,6.61,0.00,0.17,0.25,2.41,5.95,10.08,0.92,1.69,5.85,4.86,10.73,10.44,1.52,7.71,5.54,10.48,11.05,9.92,4.48,9.53,9.93,11.28,11.17,9.18,9.97,10.13,11.28,11.31,11.33,10.65,10.90,#NUM!,#NUM!,#NUM!,#NUM!
49,,,,,,,,,,,,,,,,,,,,,0.34,5.71,,0.11,0.14,1.94,5.21,10.04,0.52,1.20,5.22,4.43,10.65,10.36,1.12,7.27,5.08,10.40,11.01,9.72,3.88,9.28,9.70,11.28,11.15,8.70,9.77,9.79,11.27,11.31,11.33,10.36,10.74,#NUM!,#NUM!,#NUM!,#NUM!
50,,,,,,,,,,,,,,,,,,,,,0.13,4.78,,0.08,0.08,1.56,4.50,9.91,0.22,0.81,4.71,4.07,10.54,10.30,0.67,6.80,4.56,10.28,10.98,9.46,3.33,9.03,9.44,11.27,11.12,8.25,9.50,9.41,11.27,11.31,11.32,10.15,10.66,#NUM!,#NUM!,#NUM!,#NUM!
51,,,,,,,,,,,,,,,,,,,,,0.02,3.58,,0.04,0.01,1.28,3.87,9.80,0.05,0.51,4.24,3.74,10.47,10.23,0.47,6.31,4.06,10.22,10.95,9.21,2.69,8.58,9.20,11.25,11.09,7.75,9.22,9.08,11.27,11.31,11.30,9.92,10.48,#NUM!,#NUM!,#NUM!,#NUM!
52,,,,,,,,,,,,,,,,,,,,,0.00,2.19,,0.03,0.00,1.01,3.16,9.66,0.01,0.26,3.83,3.32,10.38,10.17,0.23,5.82,3.73,10.05,10.91,8.88,2.17,8.26,8.89,11.23,11.05,7.39,8.88,8.70,11.26,11.31,11.29,9.63,10.34,#NUM!,#NUM!,#NUM!,#NUM!
53,,,,,,,,,,,,,,,,,,,,,,1.01,,0.00,,0.68,2.33,9.50,0.01,0.13,3.35,2.82,10.20,10.06,0.08,5.23,3.21,9.90,10.81,8.49,1.71,7.76,8.50,11.21,11.00,6.91,8.52,8.29,11.24,11.31,11.24,9.30,10.20,#NUM!,#NUM!,#NUM!,#NUM!
54,,,,,,,,,,,,,,,,,,,,,,0.18,,,,0.45,1.62,9.28,0.00,0.07,2.90,2.49,10.11,9.91,0.05,4.68,2.80,9.61,10.77,7.96,1.19,7.29,8.04,11.20,11.00,6.53,8.12,7.95,11.22,11.31,11.22,8.92,10.06,#NUM!,#NUM!,#NUM!,#NUM!
55,,,,,,,,,,,,,,,,,,,,,,0.00,,,,0.26,1.13,9.06,,0.05,2.41,2.10,9.93,9.77,0.04,4.13,2.41,9.37,10.73,7.60,0.85,6.84,7.67,11.20,10.97,6.11,7.70,7.51,11.18,11.30,11.22,8.54,9.90,#NUM!,#NUM!,#NUM!,#NUM!
56,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.73,8.74,,0.04,1.98,1.73,9.80,9.63,0.02,3.39,2.14,9.06,10.68,7.11,0.55,6.41,7.08,11.16,10.96,5.64,7.06,7.09,11.18,11.29,11.14,8.12,9.78,#NUM!,#NUM!,#NUM!,#NUM!
57,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.34,8.44,,0.04,1.56,1.34,9.60,9.44,0.01,2.75,1.81,8.78,10.60,6.58,0.34,5.98,6.45,11.11,10.92,5.22,6.74,6.72,11.14,11.27,11.13,7.63,9.60,#NUM!,#NUM!,#NUM!,#NUM!
58,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.18,7.99,,0.04,1.19,0.95,9.41,9.32,0.01,2.17,1.48,8.45,10.51,6.12,0.12,5.66,5.82,11.09,10.85,4.86,6.13,6.37,11.09,11.25,11.10,7.30,9.42,#NUM!,#NUM!,#NUM!,#NUM!
59,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.07,7.57,,0.03,0.91,0.67,9.13,9.11,0.00,1.65,1.08,8.08,10.39,5.57,0.07,5.29,5.25,11.07,10.80,4.37,5.69,5.96,11.06,11.25,11.06,6.97,9.23,#NUM!,#NUM!,#NUM!,#NUM!
60,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.02,6.81,,0.02,0.58,0.38,8.97,8.94,,1.18,0.86,7.61,10.35,4.87,0.03,4.92,4.72,11.03,10.77,3.87,5.25,5.55,11.02,11.22,11.01,6.41,8.88,#NUM!,#NUM!,#NUM!,#NUM!
61,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,6.06,,0.01,0.39,0.20,8.57,8.72,,0.67,0.60,7.25,10.28,4.29,0.00,4.61,4.16,10.98,10.71,3.32,4.69,5.06,10.94,11.19,10.99,5.94,8.66,#NUM!,#NUM!,#NUM!,#NUM!
62,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,5.32,,0.01,0.20,0.06,8.26,8.51,,0.36,0.42,6.90,10.19,3.79,,4.10,3.67,10.93,10.68,2.75,4.05,4.73,10.88,11.18,10.96,5.42,8.25,#NUM!,#NUM!,#NUM!,#NUM!
63,,,,,,,,,,,,,,,,,,,,,,,,,,,,4.45,,0.00,0.06,0.03,7.85,8.26,,0.17,0.28,6.47,10.09,3.22,,3.71,3.24,10.89,10.64,2.19,3.50,4.23,10.82,11.16,10.91,4.93,7.81,#NUM!,#NUM!,#NUM!,#NUM!
64,,,,,,,,,,,,,,,,,,,,,,,,,,,,3.54,,,0.02,0.02,7.39,8.00,,0.08,0.20,6.11,9.97,2.57,,3.36,2.71,10.83,10.58,1.86,2.86,3.93,10.76,11.14,10.87,4.34,7.45,#NUM!,#NUM!,#NUM!,#NUM!
65,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.58,,,0.00,0.00,6.83,7.68,,0.04,0.11,5.68,9.83,1.97,,3.00,2.26,10.75,10.51,1.44,2.36,3.45,10.68,11.09,10.83,3.74,7.00,#NUM!,#NUM!,#NUM!,#NUM!
66,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.51,,,,,6.30,7.27,,0.02,0.06,5.07,9.78,1.46,,2.59,1.63,10.66,10.41,1.05,1.72,2.99,10.57,11.07,10.73,3.23,6.54,#NUM!,#NUM!,#NUM!,#NUM!
67,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,,5.56,7.00,,0.02,0.01,4.41,9.64,0.96,,2.09,1.34,10.59,10.32,0.69,1.24,2.50,10.49,11.04,10.64,2.62,6.06,#NUM!,#NUM!,#NUM!,#NUM!
68,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4.89,6.66,,0.00,0.00,3.72,9.47,0.55,,1.70,1.07,10.42,10.27,0.52,0.76,2.11,10.30,10.99,10.59,2.17,5.62,#NUM!,#NUM!,#NUM!,#NUM!
69,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4.20,6.27,,,,3.07,9.30,0.26,,1.30,0.75,10.30,10.17,0.27,0.54,1.73,10.17,10.93,10.47,1.65,5.11,#NUM!,#NUM!,#NUM!,#NUM!
70,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3.41,5.83,,,,2.49,9.13,0.11,,0.92,0.44,10.18,10.06,0.12,0.25,1.32,9.98,10.86,10.36,1.19,4.59,#NUM!,#NUM!,#NUM!,#NUM!
71,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.66,5.41,,,,1.88,8.83,0.03,,0.63,0.27,10.12,9.90,0.04,0.15,1.00,9.70,10.80,10.25,0.89,4.11,#NUM!,#NUM!,#NUM!,#NUM!
72,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.85,4.90,,,,1.42,8.53,0.00,,0.47,0.16,9.98,9.77,0.01,0.06,0.78,9.47,10.71,10.15,0.62,3.61,#NUM!,#NUM!,#NUM!,#NUM!
73,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.32,4.22,,,,0.90,8.24,,,0.30,0.06,9.82,9.61,0.00,0.00,0.48,9.20,10.67,10.03,0.30,3.10,#NUM!,#NUM!,#NUM!,#NUM!
74,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.86,3.69,,,,0.51,7.67,,,0.19,0.03,9.71,9.49,,,0.30,8.95,10.61,9.93,0.15,2.61,#NUM!,#NUM!,#NUM!,#NUM!
75,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.53,2.87,,,,0.30,7.02,,,0.10,0.02,9.49,9.26,,,0.18,8.47,10.55,9.69,0.10,2.04,#NUM!,#NUM!,#NUM!,#NUM!
76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.24,2.08,,,,0.15,6.20,,,0.05,0.00,9.31,9.04,,,0.08,8.08,10.44,9.46,0.03,1.59,#NUM!,#NUM!,#NUM!,#NUM!
77,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,1.21,,,,0.10,5.36,,,0.00,,9.04,8.81,,,0.03,7.72,10.33,9.21,0.01,1.18,#NUM!,#NUM!,#NUM!,#NUM!
78,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.67,,,,0.03,4.59,,,,,8.71,8.45,,,0.02,7.24,10.27,8.94,0.00,0.86,#NUM!,#NUM!,#NUM!,#NUM!
79,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.43,,,,0.01,3.81,,,,,8.39,8.23,,,0.00,6.66,10.18,8.72,,0.51,#NUM!,#NUM!,#NUM!,#NUM!
80,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.21,,,,0.01,3.39,,,,,8.01,7.94,,,,6.12,10.07,8.39,,0.30,#NUM!,#NUM!,#NUM!,#NUM!
81,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,,,,0.00,2.77,,,,,7.70,7.57,,,,5.56,9.97,8.01,,0.20,#NUM!,#NUM!,#NUM!,#NUM!
82,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,,2.21,,,,,7.27,7.29,,,,5.01,9.86,7.70,,0.10,#NUM!,#NUM!,#NUM!,#NUM!
83,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,,1.79,,,,,6.80,6.99,,,,4.42,9.74,7.30,,0.03,#NUM!,#NUM!,#NUM!,#NUM!
84,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.42,,,,,6.26,6.64,,,,3.74,9.60,6.63,,0.00,#NUM!,#NUM!,#NUM!,#NUM!
85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.01,,,,,5.76,6.27,,,,3.09,9.44,6.06,,,#NUM!,#NUM!,#NUM!,#NUM!
86,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.66,,,,,5.18,5.73,,,,2.47,9.31,5.51,,,#NUM!,#NUM!,#NUM!,#NUM!
87,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,,,,,4.43,5.32,,,,1.87,9.14,4.95,,,#NUM!,#NUM!,#NUM!,#NUM!
88,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,,,,,3.76,4.80,,,,1.39,8.92,4.29,,,#NUM!,#NUM!,#NUM!,#NUM!
89,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,3.24,4.43,,,,0.95,8.60,3.80,,,#NUM!,#NUM!,#NUM!,#NUM!
90,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,,2.70,3.84,,,,0.64,8.23,3.34,,,#NUM!,#NUM!,#NUM!,#NUM!
91,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.10,3.33,,,,0.27,7.88,2.80,,,#NUM!,#NUM!,#NUM!,#NUM!
92,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.75,2.76,,,,0.18,7.38,2.38,,,#NUM!,#NUM!,#NUM!,#NUM!
93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.34,2.26,,,,0.13,6.95,1.76,,,#NUM!,#NUM!,#NUM!,#NUM!
94,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.92,1.63,,,,0.04,6.26,1.19,,,#NUM!,#NUM!,#NUM!,#NUM!
95,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.59,1.12,,,,0.02,5.58,0.77,,,#NUM!,#NUM!,#NUM!,#NUM!
96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.42,0.69,,,,0.01,4.90,0.43,,,#NUM!,#NUM!,#NUM!,#NUM!
97,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.26,0.41,,,,0.00,4.12,0.23,,,#NUM!,#NUM!,#NUM!,#NUM!
98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.21,,,,,3.32,0.14,,,#NUM!,#NUM!,#NUM!,#NUM!
99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.06,,,,,2.58,0.05,,,#NUM!,#NUM!,#NUM!,#NUM!
100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.00,,,,,2.00,0.01,,,#NUM!,#NUM!,#NUM!,#NUM!
101,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,,,,,,1.47,0.00,,,#NUM!,#NUM!,#NUM!,#NUM!
102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,,,0.96,,,,#NUM!,#NUM!,#NUM!,#NUM!
103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.66,,,,#NUM!,#NUM!,#NUM!,#NUM!
104,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37,,,,#NUM!,#NUM!,#NUM!,#NUM!
105,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.21,,,,#NUM!,#NUM!,#NUM!,#NUM!
106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,#NUM!,#NUM!,#NUM!,#NUM!
107,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,#NUM!,#NUM!,#NUM!,#NUM!
108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,#NUM!,#NUM!,#NUM!,#NUM!
109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
110,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
111,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
112,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
113,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
114,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
115,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
116,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
119,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
120,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
121,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
122,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
123,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
124,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
125,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
126,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
128,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!

==> plots/data/more-ensemble-count/vote-count/plural/weather_lightgbm.csv <==
X,1-Mods,5-Mods,11-Mods,15-Mods,21-Mods,25-Mods,31-Mods,35-Mods,41-Mods,51-Mods,75-Mods,101-Mods,127-Mods,45-Mods,55-Mods,61-Mods,65-Mods,71-Mods
0,92.70,85.29,82.48,81.09,76.10,71.40,67.06,62.56,60.19,55.34,42.20,28.67,23.43,57.96,52.83,51.02,47.83,44.73
1,0.00,77.38,76.34,75.23,70.78,66.29,62.80,58.84,56.83,52.72,39.54,27.34,22.95,54.99,50.24,48.56,45.24,42.14
2,,62.69,67.59,68.16,64.73,60.70,58.18,54.93,53.34,49.94,36.81,26.15,22.49,51.94,47.54,45.96,42.42,39.35
3,,0.00,55.50,58.98,57.69,55.03,53.39,50.72,49.72,47.05,33.98,25.07,22.04,48.81,44.66,43.17,39.47,36.36
4,,,39.02,48.08,50.01,49.17,48.76,46.54,45.99,43.96,31.21,24.07,21.61,45.57,41.58,40.12,36.39,33.25
5,,,18.42,35.81,41.48,42.93,43.85,42.03,42.34,40.77,28.49,23.13,21.19,42.26,38.21,36.75,33.10,30.22
6,,,0.00,19.92,33.04,35.88,38.49,37.62,38.55,37.37,25.87,22.25,20.77,38.78,34.46,33.14,29.69,27.28
7,,,,7.77,23.78,28.92,32.77,33.08,34.60,33.82,23.37,21.39,20.38,35.11,30.39,29.35,26.27,24.42
8,,,,0.00,14.30,21.58,27.12,28.10,30.44,29.92,21.00,20.55,20.00,31.29,26.11,25.53,23.03,21.77
9,,,,,6.47,14.29,21.51,22.76,26.09,25.76,18.98,19.74,19.61,27.23,21.79,21.82,19.99,19.38
10,,,,,0.91,7.12,15.81,17.18,21.47,21.39,17.32,18.88,19.23,22.91,17.68,18.35,17.28,17.25
11,,,,,0.00,1.92,10.39,11.80,16.46,17.37,15.67,18.09,18.86,18.30,14.02,15.29,14.90,15.34
12,,,,,,0.21,5.41,6.78,11.31,13.61,14.11,17.28,18.49,13.69,10.93,12.67,12.86,13.69
13,,,,,,0.00,1.97,2.91,6.61,10.12,12.66,16.45,18.12,9.30,8.43,10.43,10.97,12.14
14,,,,,,,0.32,1.10,3.37,7.11,11.28,15.60,17.73,5.75,6.50,8.55,9.26,10.68
15,,,,,,,0.01,0.31,1.62,4.68,9.97,14.76,17.34,3.20,4.90,6.84,7.63,9.22
16,,,,,,,0.00,0.04,0.67,2.95,8.73,13.89,16.92,1.63,3.46,5.36,6.15,7.87
17,,,,,,,,0.00,0.21,1.84,7.62,13.05,16.50,0.73,2.39,4.10,4.88,6.65
18,,,,,,,,0.00,0.04,1.02,6.59,12.20,16.05,0.26,1.57,3.04,3.81,5.50
19,,,,,,,,,0.00,0.49,5.54,11.34,15.59,0.06,0.95,2.17,2.86,4.47
20,,,,,,,,,0.00,0.19,4.56,10.49,15.08,0.01,0.50,1.44,2.05,3.57
21,,,,,,,,,0.00,0.06,3.67,9.67,14.57,0.00,0.24,0.90,1.41,2.77
22,,,,,,,,,,0.01,2.89,8.86,14.01,0.00,0.09,0.51,0.90,2.07
23,,,,,,,,,,0.00,2.22,8.08,13.43,,0.02,0.25,0.52,1.48
24,,,,,,,,,,0.00,1.67,7.33,12.84,,0.00,0.11,0.27,1.01
25,,,,,,,,,,0.00,1.18,6.60,12.25,,0.00,0.04,0.12,0.63
26,,,,,,,,,,,0.78,5.89,11.61,,0.00,0.01,0.04,0.37
27,,,,,,,,,,,0.48,5.21,10.99,,0.00,0.00,0.01,0.19
28,,,,,,,,,,,0.28,4.56,10.36,,,0.00,0.00,0.09
29,,,,,,,,,,,0.14,3.93,9.74,,,0.00,0.00,0.04
30,,,,,,,,,,,0.07,3.37,9.14,,,,0.00,0.01
31,,,,,,,,,,,0.02,2.83,8.55,,,,,0.00
32,,,,,,,,,,,0.01,2.34,7.96,,,,,0.00
33,,,,,,,,,,,0.00,1.91,7.39,,,,,0.00
34,,,,,,,,,,,0.00,1.50,6.81,,,,,
35,,,,,,,,,,,0.00,1.16,6.24,,,,,
36,,,,,,,,,,,0.00,0.86,5.68,,,,,
37,,,,,,,,,,,,0.61,5.12,,,,,
38,,,,,,,,,,,,0.41,4.57,,,,,
39,,,,,,,,,,,,0.26,4.04,,,,,
40,,,,,,,,,,,,0.15,3.52,,,,,
41,,,,,,,,,,,,0.08,3.04,,,,,
42,,,,,,,,,,,,0.03,2.58,,,,,
43,,,,,,,,,,,,0.01,2.15,,,,,
44,,,,,,,,,,,,0.00,1.77,,,,,
45,,,,,,,,,,,,0.00,1.43,,,,,
46,,,,,,,,,,,,0.00,1.12,,,,,
47,,,,,,,,,,,,0.00,0.87,,,,,
48,,,,,,,,,,,,,0.62,,,,,
49,,,,,,,,,,,,,0.44,,,,,
50,,,,,,,,,,,,,0.29,,,,,
51,,,,,,,,,,,,,0.19,,,,,
52,,,,,,,,,,,,,0.00,,,,,
53,,,,,,,,,,,,,,,,,,
54,,,,,,,,,,,,,,,,,,
55,,,,,,,,,,,,,,,,,,
56,,,,,,,,,,,,,,,,,,
57,,,,,,,,,,,,,,,,,,
58,,,,,,,,,,,,,,,,,,
59,,,,,,,,,,,,,,,,,,
60,,,,,,,,,,,,,,,,,,

==> plots/data/more-ensemble-count/vote-count/plural/weather_linear.csv <==
X,1-Mods,5-Mods,11-Mods,15-Mods,21-Mods,25-Mods,31-Mods,35-Mods,41-Mods,51-Mods,75-Mods,101-Mods,127-Mods,45-Mods,55-Mods,61-Mods,65-Mods,71-Mods
0,86.05,83.34,79.55,76.15,67.09,64.77,58.71,55.95,51.57,45.84,26.93,21.26,20.37,48.62,44.31,39.38,37.24,28.28
1,0.00,73.97,71.13,69.59,60.59,59.34,54.43,52.32,48.15,42.86,25.31,20.91,20.23,45.48,41.44,36.53,34.10,26.27
2,,58.81,60.04,61.35,53.82,53.66,50.13,48.46,44.52,39.70,24.02,20.60,20.09,42.05,38.39,33.34,30.46,24.61
3,,0.00,46.26,51.61,46.54,47.67,45.40,44.46,40.56,36.35,22.88,20.32,19.94,38.28,34.98,29.98,27.23,23.23
4,,,28.44,39.51,38.94,41.26,40.40,40.24,36.32,32.84,21.87,20.06,19.79,34.35,31.26,26.44,24.80,22.10
5,,,8.83,25.54,31.01,34.42,35.19,35.72,31.38,28.73,20.95,19.83,19.62,29.82,27.31,23.64,22.82,21.05
6,,,0.00,12.65,22.71,27.44,29.76,30.52,25.97,24.16,20.10,19.60,19.45,24.70,23.28,21.27,21.19,20.02
7,,,,2.31,14.00,19.98,24.02,25.09,20.77,20.08,19.25,19.37,19.29,19.58,20.07,19.28,19.71,19.16
8,,,,0.00,5.55,13.02,17.81,19.28,16.19,17.10,18.44,19.13,19.12,15.82,17.49,17.69,18.20,18.25
9,,,,,1.13,6.60,10.83,13.53,12.45,14.75,17.68,18.86,18.94,13.02,15.18,16.21,16.78,17.35
10,,,,,0.08,1.94,5.76,8.20,9.66,12.77,16.87,18.59,18.76,10.73,13.33,14.79,15.42,16.33
11,,,,,0.00,0.43,3.17,5.10,7.48,10.94,16.06,18.28,18.60,8.68,11.72,13.30,14.10,15.35
12,,,,,,0.04,1.58,3.26,5.65,9.41,15.23,17.98,18.46,7.05,10.30,12.00,12.87,14.38
13,,,,,,0.00,0.60,1.87,4.00,7.96,14.35,17.66,18.30,5.58,9.06,10.77,11.75,13.44
14,,,,,,,0.14,0.90,2.61,6.61,13.43,17.34,18.17,4.27,7.83,9.59,10.67,12.48
15,,,,,,,0.00,0.32,1.59,5.44,12.51,17.00,18.03,3.12,6.68,8.46,9.60,11.57
16,,,,,,,,0.00,0.83,4.36,11.58,16.63,17.89,2.13,5.58,7.40,8.57,10.66
17,,,,,,,,,0.34,3.31,10.67,16.25,17.76,1.30,4.57,6.42,7.57,9.76
18,,,,,,,,,0.09,2.37,9.82,15.82,17.61,0.67,3.64,5.48,6.63,8.86
19,,,,,,,,,0.00,1.56,8.99,15.36,17.47,0.28,2.78,4.57,5.70,8.00
20,,,,,,,,,,0.92,8.19,14.84,17.31,0.08,1.99,3.72,4.84,7.19
21,,,,,,,,,,0.45,7.43,14.26,17.13,0.01,1.32,2.95,4.03,6.34
22,,,,,,,,,,0.18,6.67,13.66,16.92,,0.78,2.22,3.27,5.52
23,,,,,,,,,,0.00,5.93,13.01,16.69,,0.38,1.58,2.55,4.70
24,,,,,,,,,,,5.18,12.32,16.43,,0.15,1.04,1.90,3.92
25,,,,,,,,,,,4.40,11.62,16.13,,0.05,0.60,1.34,3.19
26,,,,,,,,,,,3.66,10.93,15.81,,0.01,0.29,0.86,2.52
27,,,,,,,,,,,2.94,10.24,15.45,,,0.12,0.48,1.90
28,,,,,,,,,,,2.29,9.58,15.05,,,0.04,0.23,1.34
29,,,,,,,,,,,1.68,8.94,14.63,,,0.01,0.08,0.86
30,,,,,,,,,,,1.15,8.29,14.17,,,,0.02,0.48
31,,,,,,,,,,,0.72,7.65,13.68,,,,0.00,0.23
32,,,,,,,,,,,0.40,7.00,13.16,,,,,0.09
33,,,,,,,,,,,0.18,6.35,12.63,,,,,0.03
34,,,,,,,,,,,0.06,5.70,12.07,,,,,0.00
35,,,,,,,,,,,0.00,5.06,11.48,,,,,0.00
36,,,,,,,,,,,,4.42,10.91,,,,,
37,,,,,,,,,,,,3.80,10.30,,,,,
38,,,,,,,,,,,,3.18,9.70,,,,,
39,,,,,,,,,,,,2.59,9.14,,,,,
40,,,,,,,,,,,,2.05,8.56,,,,,
41,,,,,,,,,,,,1.55,8.03,,,,,
42,,,,,,,,,,,,1.10,7.47,,,,,
43,,,,,,,,,,,,0.74,6.89,,,,,
44,,,,,,,,,,,,0.45,6.32,,,,,
45,,,,,,,,,,,,0.24,5.73,,,,,
46,,,,,,,,,,,,0.11,5.14,,,,,
47,,,,,,,,,,,,0.04,4.58,,,,,
48,,,,,,,,,,,,0.01,4.03,,,,,
49,,,,,,,,,,,,0.00,0.00,,,,,
50,,,,,,,,,,,,,,,,,,
51,,,,,,,,,,,,,,,,,,

==> plots/data/more-ensemble-count/vote-count/runoff/cifar10.csv <==
X,5-Mods,10-Mods,15-Mods,20-Mods,25-Mods,30-Mods,35-Mods,40-Mods,45-Mods,50-Mods,55-Mods,60-Mods,65-Mods,70-Mods,75-Mods,80-Mods,85-Mods,90-Mods,95-Mods,100-Mods,105-Mods,110-Mods,115-Mods,120-Mods,125-Mods,130-Mods,135-Mods,140-Mods,145-Mods,150-Mods,155-Mods,160-Mods,165-Mods,170-Mods,175-Mods,180-Mods,185-Mods,190-Mods,195-Mods,200-Mods,205-Mods,210-Mods,215-Mods,220-Mods,225-Mods,250-Mods,275-Mods,300-Mods,325-Mods,350-Mods,375-Mods,400-Mods,425-Mods,450-Mods,475-Mods,500-Mods,550-Mods,600-Mods,650-Mods,700-Mods,750-Mods,800-Mods,850-Mods,900-Mods,1024-Mods
0,91.77,86.20,81.24,81.40,78.58,73.95,69.92,74.95,72.62,66.83,70.34,68.33,66.44,67.47,67.60,67.71,66.61,64.89,65.17,63.70,63.61,63.06,62.35,62.03,61.35,61.25,60.51,60.57,60.61,59.56,58.94,61.34,58.48,58.05,58.27,57.51,56.39,57.71,56.92,56.43,55.98,55.53,54.94,55.85,56.56,53.46,52.29,51.19,50.19,50.42,47.80,47.48,46.26,46.73,45.37,44.58,43.93,42.99,41.97,41.37,40.22,40.22,38.68,38.17,35.50
1,86.93,82.50,77.55,78.63,76.24,70.87,67.85,72.61,70.62,65.41,68.74,66.32,64.39,66.07,66.10,66.05,65.28,63.64,63.51,62.46,62.46,61.91,61.47,60.80,60.20,59.77,59.72,59.64,59.74,58.64,58.27,60.21,57.46,57.17,57.39,56.81,55.53,56.72,56.12,55.77,55.38,54.83,54.21,55.23,55.67,52.85,51.62,50.61,49.76,49.92,47.29,47.00,45.92,46.26,44.98,44.21,43.62,42.65,41.62,41.06,39.84,39.78,38.39,37.94,35.23
2,78.75,77.65,73.97,75.89,73.88,67.71,65.84,70.66,68.81,64.01,67.13,64.67,62.24,64.54,64.64,64.44,63.82,62.26,61.69,61.27,61.52,60.84,60.51,59.96,58.91,58.33,58.88,58.50,59.03,57.81,57.26,58.98,56.64,56.40,56.64,56.01,54.83,55.63,55.19,55.04,54.46,54.23,53.52,54.49,54.79,52.21,51.15,50.02,49.25,49.41,46.88,46.59,45.51,45.76,44.50,43.79,43.17,42.22,41.20,40.66,39.56,39.39,38.09,37.61,34.97
3,0.00,71.42,69.69,72.84,71.50,64.22,63.76,68.28,67.17,62.61,65.64,62.86,60.11,63.07,63.13,62.83,62.60,60.96,59.89,60.11,60.43,59.79,59.43,58.90,57.79,57.10,58.00,57.79,58.19,57.12,56.25,57.68,55.85,55.62,55.91,55.27,54.14,54.74,54.31,54.34,53.79,53.57,52.87,53.57,53.96,51.61,50.55,49.59,48.53,48.93,46.36,46.13,45.01,45.43,44.02,43.41,42.61,41.83,40.81,40.37,39.13,39.02,37.83,37.28,34.72
4,,61.11,64.30,69.57,68.60,60.73,61.85,66.00,65.05,61.29,63.77,60.96,58.07,61.65,61.73,61.29,61.26,59.82,58.13,58.91,59.25,58.80,58.48,57.87,56.46,55.54,57.05,56.86,57.30,56.30,55.30,56.38,54.97,54.94,55.20,54.51,53.54,53.92,53.34,53.60,53.09,53.04,52.36,52.94,53.20,50.96,49.94,49.10,48.06,48.49,45.92,45.70,44.56,44.97,43.62,43.01,42.27,41.51,40.49,39.99,38.77,38.70,37.57,37.01,34.38
5,,6.12,58.14,65.66,65.58,57.52,59.48,63.89,63.15,59.77,62.12,59.18,55.89,60.12,60.26,59.81,59.98,58.51,56.58,57.56,58.11,57.88,57.41,56.94,55.29,54.50,56.18,56.02,56.53,55.50,54.36,55.10,54.20,54.17,54.48,53.88,52.92,53.05,52.58,52.94,52.39,52.36,51.70,52.12,52.54,50.43,49.31,48.60,47.51,47.99,45.56,45.25,44.20,44.49,43.22,42.55,41.95,41.15,40.19,39.61,38.44,38.31,37.24,36.76,34.13
6,,0.00,49.49,61.38,62.57,53.59,57.21,61.59,61.24,58.31,60.30,57.36,54.00,58.48,58.87,57.98,58.49,57.13,54.96,56.32,57.04,56.88,56.52,56.04,54.07,53.22,55.32,55.13,55.67,54.75,53.53,53.86,53.32,53.45,53.61,53.17,52.28,52.22,51.70,52.22,51.60,51.74,51.06,51.43,51.58,49.73,48.79,48.08,47.00,47.39,45.08,44.80,43.76,44.07,42.97,42.24,41.51,40.71,39.80,39.28,38.18,38.08,36.86,36.42,33.86
7,,,36.32,56.11,58.96,49.97,54.95,59.45,59.12,56.79,58.49,55.81,52.23,56.89,57.59,56.25,57.22,56.12,53.33,55.09,55.99,55.87,55.50,55.17,52.79,51.85,54.52,54.23,54.57,53.94,52.74,52.74,52.42,52.74,52.82,52.45,51.42,51.35,50.93,51.61,50.89,51.10,50.42,50.59,50.88,49.04,48.28,47.56,46.39,46.92,44.69,44.48,43.42,43.63,42.66,41.89,41.13,40.34,39.35,38.96,37.83,37.80,36.41,36.14,33.56
8,,,0.00,49.40,54.65,45.95,52.21,56.53,56.89,55.42,56.48,53.87,50.12,55.36,56.11,54.58,56.01,54.96,51.61,53.97,55.04,54.70,54.71,54.17,51.70,50.68,53.57,53.55,53.67,53.11,51.97,51.47,51.77,51.99,52.11,51.73,50.68,50.44,50.17,50.88,50.29,50.42,49.80,49.95,50.06,48.42,47.79,47.13,45.95,46.45,44.23,44.02,43.08,43.23,42.20,41.40,40.83,40.04,39.08,38.57,37.58,37.40,36.17,35.74,33.31
9,,,,38.81,49.91,41.66,49.49,53.82,54.64,53.74,54.86,51.92,48.02,53.69,54.63,52.83,54.56,53.65,49.99,52.74,54.07,53.86,53.68,53.22,50.65,49.50,52.69,52.70,52.78,52.39,51.26,50.36,50.91,51.29,51.40,51.14,50.08,49.77,49.52,50.19,49.68,49.87,49.28,49.10,49.27,47.69,47.16,46.72,45.42,45.94,43.73,43.60,42.67,42.88,41.89,41.13,40.42,39.70,38.85,38.28,37.26,37.00,35.90,35.43,33.14
10,,,,4.07,44.41,36.82,46.91,51.18,52.18,52.17,53.09,50.20,46.03,52.13,52.89,51.08,53.22,52.26,48.25,51.48,53.13,52.97,52.78,52.13,49.54,48.10,51.68,51.94,51.93,51.55,50.39,49.30,50.13,50.65,50.80,50.39,49.45,48.96,48.68,49.66,49.10,49.34,48.57,48.38,48.45,47.17,46.63,46.20,44.95,45.45,43.25,43.24,42.31,42.51,41.57,40.73,40.12,39.27,38.52,37.85,36.87,36.64,35.56,35.08,32.78
11,,,,0.00,36.96,31.90,44.00,48.08,49.93,50.57,51.11,48.28,43.88,50.58,51.18,49.45,52.02,50.89,46.76,50.31,52.07,52.07,51.91,51.21,48.22,46.87,50.73,51.03,50.99,50.62,49.68,48.04,49.44,50.08,50.13,49.73,48.86,48.18,47.86,48.94,48.46,48.77,48.06,47.68,47.56,46.61,46.02,45.66,44.48,44.92,42.91,42.81,42.04,42.05,41.18,40.36,39.77,38.89,38.21,37.53,36.51,36.39,35.25,34.77,32.51
12,,,,,25.01,26.31,40.91,44.98,47.31,48.90,48.83,46.39,41.82,49.02,49.70,47.64,50.65,49.87,45.23,49.12,50.92,50.88,51.06,50.30,46.88,45.65,49.84,50.22,50.19,49.79,48.80,46.68,48.57,49.26,49.47,49.17,48.32,47.31,47.08,48.19,47.91,48.08,47.43,47.04,46.81,46.18,45.57,45.24,43.96,44.41,42.58,42.37,41.66,41.66,40.73,40.02,39.37,38.47,37.78,37.25,36.24,36.15,34.91,34.46,32.28
13,,,,,0.00,19.65,37.45,41.28,44.49,47.31,46.71,44.19,39.72,47.20,48.14,45.94,49.26,48.63,43.72,47.91,49.89,49.91,50.04,49.22,45.57,44.44,49.00,49.45,49.45,49.02,48.00,45.54,47.69,48.48,48.67,48.55,47.67,46.42,46.33,47.51,47.32,47.48,46.82,46.53,46.08,45.48,45.16,44.80,43.59,43.91,42.21,42.00,41.27,41.30,40.45,39.58,39.02,38.19,37.38,36.84,35.95,35.89,34.64,34.12,32.01
14,,,,,,12.19,34.10,37.70,41.63,45.49,44.66,42.18,37.96,45.37,46.81,44.23,48.10,47.37,42.18,46.61,48.83,48.73,49.00,48.22,44.41,43.39,48.14,48.66,48.61,48.16,47.25,44.38,46.87,47.73,48.06,47.99,47.00,45.60,45.55,46.93,46.68,46.95,46.26,45.84,45.17,44.94,44.63,44.45,43.25,43.32,41.78,41.55,40.96,40.97,40.10,39.29,38.68,37.92,37.04,36.53,35.67,35.47,34.32,33.81,31.68
15,,,,,,1.65,29.46,34.19,38.65,43.71,42.66,40.07,35.78,43.77,45.38,42.78,46.55,46.13,40.70,45.21,47.80,47.65,48.05,47.37,43.11,42.21,47.39,47.87,47.75,47.33,46.61,43.22,46.15,46.92,47.41,47.42,46.52,44.77,44.84,46.31,46.16,46.44,45.65,45.14,44.38,44.44,44.09,44.06,42.75,42.86,41.38,41.18,40.55,40.63,39.78,38.99,38.40,37.61,36.74,36.16,35.28,35.13,34.01,33.49,31.49
16,,,,,,0.00,24.24,30.09,35.85,41.63,40.43,37.91,33.53,42.31,43.66,41.24,45.33,44.90,39.11,44.07,46.78,46.62,47.07,46.49,41.98,40.95,46.42,47.02,46.82,46.69,45.80,42.04,45.27,46.25,46.54,46.69,45.95,43.89,44.10,45.62,45.55,45.89,45.01,44.56,43.62,43.77,43.73,43.49,42.22,42.41,40.91,40.73,40.18,40.18,39.45,38.57,38.04,37.13,36.30,35.85,34.98,34.84,33.68,33.19,31.20
17,,,,,,,16.64,25.63,32.74,39.58,38.25,35.79,31.31,40.64,42.09,39.57,43.97,43.50,37.43,42.88,45.66,45.40,45.99,45.29,40.91,39.96,45.47,46.12,45.78,45.90,45.15,41.08,44.59,45.45,45.67,46.06,45.35,42.99,43.45,44.85,44.99,45.27,44.54,43.91,42.89,43.24,43.26,42.94,41.83,41.87,40.60,40.35,39.68,39.75,38.99,38.07,37.64,36.94,35.96,35.59,34.62,34.51,33.40,32.92,30.93
18,,,,,,,0.00,20.13,29.25,37.41,36.03,33.74,29.22,38.99,40.42,37.91,42.46,42.19,36.11,41.73,44.47,44.23,44.83,44.09,39.83,38.82,44.58,45.32,45.08,45.17,44.35,40.19,43.81,44.81,44.89,45.57,44.62,42.21,42.69,44.17,44.51,44.75,43.98,43.09,42.19,42.71,42.80,42.44,41.34,41.40,40.23,39.97,39.33,39.40,38.57,37.67,37.31,36.70,35.70,35.27,34.36,34.20,33.15,32.58,30.72
19,,,,,,,,13.15,25.24,35.06,33.69,31.89,27.15,37.06,38.77,36.32,41.04,41.09,34.47,40.57,43.45,43.27,43.94,43.19,38.78,37.55,43.80,44.48,44.26,44.42,43.50,39.26,43.14,44.26,44.22,44.93,43.92,41.61,41.80,43.57,43.94,44.12,43.32,42.48,41.48,42.14,42.25,41.82,40.91,40.93,39.87,39.57,38.83,38.96,38.18,37.39,37.02,36.29,35.39,34.87,34.12,33.89,32.86,32.28,30.51
20,,,,,,,,1.75,21.08,32.41,30.75,29.48,25.11,35.21,37.33,34.78,39.43,39.61,33.00,39.39,42.30,42.11,42.93,42.16,37.66,36.23,42.84,43.57,43.42,43.60,42.68,38.36,42.28,43.60,43.52,44.37,43.05,40.68,41.16,43.00,43.29,43.49,42.77,41.88,40.53,41.59,41.82,41.31,40.50,40.46,39.49,39.16,38.45,38.59,37.86,37.14,36.62,35.94,35.08,34.58,33.83,33.59,32.64,31.93,30.19
21,,,,,,,,0.00,15.83,29.74,27.66,27.05,22.86,33.30,35.67,33.26,38.00,38.21,31.55,38.19,41.24,41.00,41.84,41.05,36.63,35.13,41.96,42.75,42.58,42.78,41.78,37.42,41.68,42.85,42.85,43.59,42.25,39.90,40.49,42.30,42.70,42.88,42.22,41.15,39.87,41.07,41.21,40.72,40.05,40.03,39.10,38.81,38.16,38.21,37.47,36.81,36.18,35.62,34.77,34.19,33.54,33.24,32.35,31.72,30.04
22,,,,,,,,,8.90,26.36,24.99,24.56,20.70,31.45,33.85,31.59,36.43,36.76,30.10,36.82,40.10,39.75,40.95,39.93,35.65,34.07,41.17,41.94,41.66,42.02,41.03,36.50,40.98,42.14,42.10,42.93,41.66,39.28,39.79,41.74,42.22,42.24,41.65,40.58,39.08,40.59,40.85,40.32,39.65,39.62,38.56,38.51,37.82,37.84,37.20,36.52,35.83,35.36,34.53,33.80,33.28,32.92,32.16,31.37,29.83
23,,,,,,,,,0.00,22.11,21.98,22.17,18.63,29.36,32.02,30.08,34.93,35.15,28.67,35.52,38.93,38.87,39.96,38.92,34.65,33.02,40.18,41.17,40.78,41.22,40.26,35.54,40.41,41.44,41.28,42.24,40.94,38.45,39.11,41.18,41.68,41.64,41.22,40.12,38.52,40.02,40.34,39.93,39.18,39.04,38.22,38.10,37.47,37.57,36.94,36.19,35.62,35.11,34.23,33.52,33.04,32.58,31.86,31.13,29.62
24,,,,,,,,,,16.88,18.65,19.72,16.46,27.50,30.01,28.45,33.46,34.01,27.27,34.25,37.87,37.82,38.77,38.01,33.58,31.86,39.34,40.44,39.90,40.48,39.53,34.61,39.61,40.66,40.59,41.60,40.35,37.80,38.35,40.39,41.09,41.07,40.67,39.53,37.80,39.53,39.78,39.49,38.81,38.70,37.81,37.74,37.15,37.19,36.65,35.89,35.26,34.84,33.99,33.25,32.73,32.34,31.55,30.80,29.36
25,,,,,,,,,,2.46,15.30,16.89,14.66,25.42,28.49,26.62,31.92,32.65,26.06,33.21,36.93,36.80,37.76,37.04,32.58,30.88,38.58,39.63,39.06,39.80,38.82,33.68,38.91,39.92,39.94,40.95,39.80,37.07,37.67,39.79,40.51,40.38,40.16,38.96,37.14,38.94,39.35,39.05,38.37,38.22,37.41,37.25,36.76,36.90,36.27,35.48,35.01,34.47,33.70,32.98,32.41,32.00,31.27,30.60,29.05
26,,,,,,,,,,0.00,11.18,14.40,12.73,23.41,26.81,25.02,30.25,31.19,24.85,32.15,35.81,35.79,36.76,35.99,31.38,29.77,37.60,38.86,38.12,39.01,37.87,32.71,38.13,39.17,39.17,40.14,39.18,36.29,36.92,39.13,39.86,39.81,39.65,38.28,36.45,38.40,38.98,38.72,37.88,37.80,37.15,36.81,36.45,36.48,35.91,35.25,34.67,34.08,33.36,32.70,32.14,31.79,31.09,30.31,28.80
27,,,,,,,,,,,6.07,11.24,10.75,21.23,24.78,23.30,28.57,29.89,23.52,30.61,34.55,34.71,35.57,34.96,30.32,28.74,36.91,37.97,37.33,37.81,37.17,31.83,37.33,38.53,38.47,39.45,38.44,35.65,36.17,38.54,39.32,39.20,39.07,37.70,35.70,37.90,38.56,38.29,37.50,37.31,36.78,36.39,36.13,36.21,35.60,34.95,34.44,33.78,33.15,32.37,31.81,31.42,30.89,30.06,28.51
28,,,,,,,,,,,0.00,8.38,8.63,19.03,22.80,21.52,27.06,28.35,22.21,29.47,33.43,33.60,34.50,33.86,29.38,27.61,35.95,36.94,36.46,36.98,36.31,30.89,36.64,37.91,37.77,38.75,37.79,34.98,35.44,37.93,38.67,38.66,38.60,37.15,35.06,37.43,38.14,37.94,36.98,36.88,36.42,36.10,35.87,35.86,35.20,34.62,34.17,33.48,32.84,32.05,31.53,31.15,30.65,29.78,28.35
29,,,,,,,,,,,,5.17,6.84,17.00,20.86,19.80,25.49,26.93,20.56,28.13,32.16,32.40,33.38,32.92,28.46,26.72,35.15,36.14,35.53,36.25,35.59,29.81,35.88,37.19,36.99,38.00,37.22,34.22,34.75,37.40,38.07,38.05,37.98,36.51,34.36,36.90,37.67,37.54,36.57,36.28,36.12,35.68,35.56,35.60,34.80,34.30,33.86,33.21,32.61,31.74,31.30,30.92,30.31,29.52,28.15
30,,,,,,,,,,,,0.98,4.95,14.85,18.84,18.19,23.83,25.43,19.12,26.89,30.89,31.28,32.43,31.78,27.73,25.86,34.32,35.12,34.69,35.54,34.82,28.91,35.27,36.48,36.42,37.22,36.64,33.44,34.02,36.85,37.51,37.39,37.39,35.89,33.63,36.37,37.32,37.00,36.25,35.78,35.86,35.36,35.30,35.34,34.53,34.01,33.65,32.97,32.36,31.44,31.12,30.65,30.13,29.41,27.95
31,,,,,,,,,,,,0.00,3.03,12.85,16.66,16.63,22.24,24.00,17.90,25.85,29.66,30.00,31.58,30.78,26.64,24.99,33.62,34.46,33.84,34.78,34.13,28.05,34.57,35.92,35.82,36.64,36.10,32.78,33.33,36.29,37.02,36.70,36.74,35.24,33.04,35.95,36.82,36.58,35.83,35.41,35.45,35.00,34.95,34.82,34.22,33.71,33.35,32.69,32.08,31.13,30.86,30.42,29.81,29.18,27.70
32,,,,,,,,,,,,,1.36,10.41,14.70,14.89,20.47,22.71,16.52,24.34,28.14,28.82,30.45,29.71,25.56,24.00,32.67,33.62,32.98,34.10,33.37,27.15,33.80,35.32,35.18,35.91,35.49,31.90,32.61,35.77,36.43,36.18,36.14,34.58,32.45,35.52,36.23,36.13,35.17,35.02,35.06,34.62,34.64,34.50,33.82,33.39,33.08,32.46,31.78,30.85,30.56,30.14,29.63,28.98,27.39
33,,,,,,,,,,,,,0.00,7.68,12.62,13.21,18.91,21.25,15.17,23.01,27.02,27.59,29.48,28.74,24.58,23.03,31.75,32.72,32.10,33.24,32.67,26.35,33.14,34.75,34.40,35.32,34.85,31.25,31.98,35.21,35.89,35.65,35.50,33.97,31.75,34.98,35.72,35.73,34.72,34.56,34.60,34.33,34.25,34.06,33.51,33.07,32.73,32.27,31.52,30.59,30.29,29.97,29.35,28.75,27.20
34,,,,,,,,,,,,,,4.62,10.57,11.75,17.31,19.73,13.86,21.81,25.82,26.57,28.40,27.70,23.50,22.30,30.92,31.98,31.29,32.51,31.84,25.50,32.33,33.95,33.79,34.72,34.24,30.60,31.36,34.42,35.32,35.13,34.84,33.45,31.07,34.34,35.24,35.32,34.33,34.12,34.29,33.98,33.86,33.74,33.23,32.69,32.41,31.95,31.26,30.37,30.06,29.77,29.05,28.50,26.94
35,,,,,,,,,,,,,,1.06,8.39,10.04,15.75,18.20,12.71,20.62,24.54,25.57,27.34,26.54,22.54,21.32,29.82,30.91,30.40,31.86,31.01,24.63,31.61,33.23,33.24,34.02,33.57,29.93,30.71,33.80,34.70,34.65,34.27,32.86,30.41,33.82,34.82,34.92,33.94,33.65,34.00,33.69,33.50,33.34,32.87,32.38,32.14,31.54,31.04,30.10,29.80,29.52,28.76,28.23,26.68
36,,,,,,,,,,,,,,0.00,5.90,8.12,14.19,16.58,11.53,19.27,23.22,24.36,26.19,25.58,21.50,20.35,28.93,30.07,29.48,30.98,30.25,23.76,30.87,32.53,32.53,33.21,32.92,29.20,30.08,33.30,34.07,34.04,33.73,32.30,29.79,33.38,34.48,34.51,33.48,33.28,33.67,33.42,33.17,33.05,32.59,31.97,31.88,31.22,30.74,29.81,29.52,29.29,28.57,28.00,26.46
37,,,,,,,,,,,,,,,3.03,6.18,12.40,15.28,10.55,18.10,22.08,23.07,25.07,24.48,20.45,19.29,28.09,29.14,28.70,29.99,29.29,22.69,30.24,31.89,31.85,32.58,32.34,28.51,29.45,32.71,33.60,33.48,33.23,31.75,29.17,32.88,33.91,34.07,33.00,32.92,33.45,33.10,32.90,32.73,32.13,31.70,31.58,31.08,30.41,29.58,29.32,29.05,28.37,27.76,26.27
38,,,,,,,,,,,,,,,0.00,4.46,10.81,13.70,9.25,16.96,20.84,22.01,23.75,23.39,19.56,18.20,27.15,28.38,27.83,29.32,28.37,21.94,29.60,31.14,31.12,32.05,31.72,27.69,28.84,31.98,33.11,32.90,32.79,31.21,28.53,32.26,33.51,33.70,32.67,32.60,33.20,32.68,32.49,32.40,31.79,31.42,31.36,30.84,30.06,29.33,29.05,28.75,28.07,27.54,26.08
39,,,,,,,,,,,,,,,,2.48,8.91,11.91,8.27,15.78,19.46,20.95,22.64,22.40,18.58,17.23,26.29,27.34,27.00,28.60,27.54,21.16,28.76,30.43,30.42,31.30,31.10,27.04,28.21,31.50,32.48,32.29,32.21,30.58,27.91,31.70,33.09,33.25,32.32,32.23,32.91,32.29,32.13,32.01,31.51,31.17,31.09,30.52,29.86,29.14,28.90,28.47,27.83,27.38,25.89
40,,,,,,,,,,,,,,,,0.52,7.05,10.26,7.26,14.46,18.17,19.87,21.31,21.47,17.68,16.19,25.40,26.56,26.02,27.67,26.77,20.26,28.04,29.71,29.69,30.62,30.41,26.38,27.65,30.83,31.84,31.70,31.75,29.98,27.25,31.27,32.70,32.77,31.85,31.76,32.50,32.03,31.79,31.68,31.18,30.93,30.82,30.30,29.69,28.97,28.60,28.30,27.64,27.21,25.72
41,,,,,,,,,,,,,,,,0.00,4.95,8.71,6.17,13.42,16.96,18.64,20.25,20.43,16.80,15.46,24.52,25.84,25.24,26.79,26.12,19.55,27.24,29.07,28.95,30.00,29.88,25.51,26.99,30.20,31.27,31.14,31.20,29.31,26.67,30.76,32.29,32.31,31.38,31.37,32.06,31.75,31.43,31.41,30.86,30.66,30.41,30.11,29.50,28.71,28.34,28.06,27.37,26.97,25.51
42,,,,,,,,,,,,,,,,,2.53,6.89,5.15,12.21,15.82,17.48,19.22,19.46,15.81,14.56,23.69,25.00,24.48,25.82,25.37,18.78,26.37,28.31,28.20,29.41,29.30,24.79,26.39,29.69,30.79,30.51,30.59,28.77,25.89,30.23,31.87,32.00,31.02,30.92,31.57,31.48,31.02,31.04,30.65,30.34,30.16,29.89,29.21,28.57,28.07,27.81,27.19,26.81,25.26
43,,,,,,,,,,,,,,,,,0.00,5.32,4.06,10.97,14.62,16.23,18.07,18.43,14.84,13.83,22.77,24.28,23.67,25.04,24.68,18.01,25.51,27.60,27.49,28.71,28.77,24.15,25.71,29.13,30.25,30.04,29.96,28.06,25.36,29.65,31.54,31.48,30.65,30.49,31.25,31.19,30.63,30.78,30.27,30.04,29.92,29.57,29.02,28.39,27.82,27.55,26.94,26.57,25.08
44,,,,,,,,,,,,,,,,,,3.37,3.18,9.57,13.15,15.03,17.14,17.28,13.94,13.03,22.05,23.46,22.72,24.20,24.03,17.45,24.94,26.67,26.81,27.94,28.11,23.49,25.02,28.53,29.71,29.36,29.31,27.60,24.94,29.23,31.11,31.13,30.31,30.07,30.92,30.89,30.14,30.41,29.90,29.74,29.63,29.27,28.76,28.17,27.61,27.38,26.71,26.34,24.91
45,,,,,,,,,,,,,,,,,,0.67,2.44,8.19,11.92,13.82,16.05,16.06,13.12,12.02,21.10,22.72,21.89,23.28,23.32,16.72,24.29,26.04,26.09,27.22,27.43,22.71,24.46,28.03,29.14,28.66,28.79,26.90,24.41,28.71,30.70,30.80,29.90,29.64,30.65,30.63,29.87,30.03,29.61,29.48,29.45,28.96,28.41,27.96,27.36,27.16,26.45,26.17,24.66
46,,,,,,,,,,,,,,,,,,0.00,1.60,6.86,10.87,12.54,15.00,15.12,12.25,11.29,20.15,21.72,21.00,22.58,22.68,16.15,23.61,25.23,25.35,26.53,26.90,22.21,23.88,27.57,28.64,28.12,28.33,26.40,23.85,28.13,30.22,30.39,29.63,29.24,30.33,30.29,29.58,29.69,29.29,29.25,29.13,28.57,28.18,27.70,27.07,26.91,26.28,25.97,24.45
47,,,,,,,,,,,,,,,,,,,0.72,5.42,9.61,11.35,13.89,14.11,11.35,10.34,19.32,20.84,20.16,21.82,21.90,15.48,22.83,24.50,24.58,25.90,26.27,21.59,23.38,26.99,27.93,27.62,27.82,25.91,23.24,27.70,29.72,29.98,29.18,28.81,30.04,30.05,29.39,29.39,29.02,28.97,28.87,28.28,27.96,27.54,26.76,26.60,26.05,25.69,24.25
48,,,,,,,,,,,,,,,,,,,0.00,4.06,8.28,10.06,12.73,13.17,10.52,9.53,18.35,19.88,19.45,21.13,21.03,14.84,22.16,23.77,23.93,25.30,25.64,21.02,22.74,26.42,27.26,27.09,27.30,25.41,22.80,27.19,29.27,29.52,28.81,28.39,29.69,29.76,29.11,29.05,28.66,28.66,28.62,28.09,27.76,27.29,26.57,26.29,25.76,25.43,23.99
49,,,,,,,,,,,,,,,,,,,,2.55,6.81,8.98,11.55,12.21,9.74,8.81,17.47,18.94,18.64,20.44,20.21,14.08,21.51,23.07,23.15,24.72,24.88,20.39,22.22,25.73,26.74,26.51,26.81,24.71,22.35,26.72,28.82,29.09,28.42,28.08,29.32,29.38,28.87,28.63,28.44,28.35,28.32,27.85,27.49,27.09,26.33,26.07,25.54,25.20,23.81
50,,,,,,,,,,,,,,,,,,,,0.69,5.33,7.64,10.24,11.29,8.89,8.08,16.50,18.05,17.82,19.55,19.61,13.23,20.89,22.44,22.50,24.04,24.13,19.90,21.50,25.13,26.17,26.05,26.19,24.16,21.70,26.22,28.34,28.72,28.03,27.69,28.93,29.06,28.57,28.28,28.05,28.08,28.01,27.60,27.27,26.83,26.07,25.77,25.23,25.01,23.70
51,,,,,,,,,,,,,,,,,,,,0.00,3.82,6.47,9.29,10.18,8.24,7.42,15.60,17.17,17.06,18.86,18.79,12.58,20.18,21.69,21.85,23.18,23.54,19.25,20.88,24.51,25.59,25.64,25.67,23.51,21.17,25.79,27.97,28.31,27.64,27.41,28.58,28.68,28.15,28.00,27.79,27.91,27.73,27.34,27.00,26.53,25.91,25.55,24.99,24.71,23.51
52,,,,,,,,,,,,,,,,,,,,,2.23,5.14,8.21,9.15,7.43,6.76,14.75,16.27,16.33,18.16,18.05,11.96,19.65,20.94,21.31,22.42,22.98,18.63,20.38,23.90,25.16,25.10,25.35,22.90,20.72,25.24,27.57,28.02,27.21,26.98,28.26,28.48,27.77,27.70,27.50,27.60,27.44,27.08,26.70,26.32,25.67,25.33,24.85,24.41,23.22
53,,,,,,,,,,,,,,,,,,,,,0.00,3.79,7.06,8.29,6.64,6.21,13.94,15.47,15.40,17.34,17.24,11.24,18.81,20.29,20.50,21.77,22.38,18.01,19.71,23.27,24.61,24.51,24.74,22.27,20.09,24.78,27.02,27.68,26.88,26.52,28.02,28.19,27.51,27.43,27.25,27.41,27.15,26.87,26.40,26.04,25.46,25.11,24.70,24.20,23.05
54,,,,,,,,,,,,,,,,,,,,,,2.26,5.89,7.07,5.90,5.63,13.11,14.52,14.36,16.39,16.48,10.72,18.17,19.60,19.74,21.12,21.80,17.33,19.18,22.76,24.00,24.01,24.26,21.60,19.52,24.22,26.59,27.25,26.48,26.17,27.74,27.85,27.18,27.13,26.96,27.06,26.86,26.61,26.19,25.81,25.20,24.91,24.46,24.02,22.80
55,,,,,,,,,,,,,,,,,,,,,,0.62,4.78,6.13,5.21,4.97,12.15,13.58,13.72,15.67,15.62,10.01,17.54,18.94,19.19,20.65,21.20,16.65,18.66,22.09,23.45,23.34,23.67,21.09,19.04,23.77,26.27,26.87,26.04,25.74,27.41,27.49,26.84,26.78,26.69,26.90,26.61,26.40,25.94,25.57,25.02,24.69,24.34,23.81,22.64
56,,,,,,,,,,,,,,,,,,,,,,0.00,3.45,5.20,4.38,4.49,11.21,12.78,12.90,14.93,14.79,9.42,16.93,18.08,18.57,20.00,20.62,16.09,18.12,21.53,23.00,22.88,23.12,20.50,18.47,23.24,25.85,26.43,25.66,25.36,26.93,27.09,26.56,26.45,26.35,26.60,26.31,26.08,25.72,25.30,24.75,24.48,24.14,23.66,22.47
57,,,,,,,,,,,,,,,,,,,,,,,1.83,4.20,3.76,4.02,10.47,11.94,12.22,14.11,14.22,8.94,16.26,17.45,17.94,19.37,20.02,15.45,17.52,21.07,22.43,22.31,22.53,20.04,17.96,22.82,25.37,26.06,25.30,25.02,26.61,26.72,26.25,26.13,25.99,26.27,26.00,25.81,25.50,25.05,24.56,24.31,23.92,23.53,22.26
58,,,,,,,,,,,,,,,,,,,,,,,0.00,3.02,3.16,3.51,9.73,11.07,11.50,13.39,13.53,8.36,15.63,16.73,17.24,18.78,19.36,14.93,16.98,20.58,21.89,21.76,21.94,19.53,17.43,22.32,24.98,25.69,25.02,24.58,26.15,26.42,25.94,25.79,25.73,26.02,25.74,25.53,25.22,24.74,24.33,24.11,23.68,23.34,22.03
59,,,,,,,,,,,,,,,,,,,,,,,,1.77,2.58,2.94,8.82,10.33,10.68,12.58,12.75,7.89,14.98,16.20,16.71,18.19,18.64,14.40,16.33,20.10,21.29,21.12,21.37,19.14,16.80,21.87,24.60,25.33,24.66,24.21,25.86,26.09,25.62,25.52,25.45,25.76,25.48,25.24,24.97,24.45,24.08,23.91,23.53,23.15,21.88
60,,,,,,,,,,,,,,,,,,,,,,,,0.47,1.91,2.42,7.94,9.60,9.87,11.78,12.05,7.32,14.38,15.48,16.09,17.61,17.90,13.92,15.75,19.57,20.69,20.59,20.90,18.79,16.31,21.33,24.18,24.89,24.17,23.80,25.59,25.80,25.34,25.19,25.17,25.50,25.27,24.98,24.66,24.26,23.87,23.69,23.37,22.88,21.69
61,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.25,1.90,7.03,8.80,9.17,10.99,11.24,6.88,13.78,14.86,15.38,17.02,17.24,13.33,15.18,19.00,20.10,20.04,20.32,18.38,15.85,20.88,23.76,24.47,23.86,23.41,25.28,25.56,24.94,24.83,24.89,25.27,25.01,24.74,24.51,24.02,23.66,23.48,23.22,22.72,21.45
62,,,,,,,,,,,,,,,,,,,,,,,,,0.58,1.37,6.18,7.97,8.30,10.23,10.52,6.43,13.13,14.16,14.79,16.46,16.58,12.93,14.70,18.37,19.64,19.55,19.78,17.83,15.35,20.38,23.35,24.15,23.60,23.02,24.95,25.25,24.66,24.58,24.55,24.95,24.74,24.50,24.27,23.77,23.37,23.24,23.01,22.58,21.28
63,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.95,5.32,7.12,7.50,9.49,9.89,5.99,12.50,13.55,14.12,15.91,16.17,12.44,14.19,17.83,19.12,19.02,19.35,17.35,14.93,20.00,22.97,23.78,23.25,22.61,24.67,24.91,24.41,24.27,24.30,24.72,24.37,24.27,24.00,23.50,23.13,23.04,22.80,22.36,21.03
64,,,,,,,,,,,,,,,,,,,,,,,,,,0.56,4.25,6.22,6.67,8.76,9.30,5.59,11.85,13.02,13.45,15.37,15.66,11.93,13.78,17.40,18.49,18.48,18.80,16.79,14.39,19.58,22.61,23.50,22.86,22.25,24.28,24.55,24.14,23.98,23.98,24.42,24.07,24.08,23.74,23.25,22.85,22.81,22.60,22.19,20.87
65,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,3.54,5.38,5.94,8.12,8.76,5.06,11.29,12.44,12.93,14.69,15.05,11.41,13.29,16.91,17.83,17.88,18.32,16.23,13.94,19.02,22.15,23.08,22.55,21.97,23.89,24.23,23.96,23.66,23.72,24.21,23.84,23.87,23.52,23.08,22.66,22.61,22.41,22.07,20.74
66,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.59,4.50,5.26,7.50,8.25,4.61,10.46,11.80,12.34,14.10,14.47,10.94,12.86,16.35,17.28,17.43,17.79,15.72,13.45,18.49,21.67,22.74,22.22,21.71,23.52,23.94,23.74,23.38,23.44,24.04,23.56,23.62,23.32,22.85,22.42,22.35,22.20,21.84,20.53
67,,,,,,,,,,,,,,,,,,,,,,,,,,,1.38,3.82,4.63,6.69,7.76,4.29,9.88,11.22,11.56,13.46,13.82,10.35,12.32,15.64,16.71,17.01,17.33,15.16,13.00,18.21,21.35,22.29,21.77,21.31,23.18,23.62,23.40,23.05,23.13,23.66,23.40,23.38,23.10,22.65,22.19,22.15,22.05,21.64,20.40
68,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.90,4.05,6.03,6.93,3.85,9.21,10.61,11.02,12.80,13.25,9.87,11.82,15.11,16.13,16.43,16.83,14.70,12.62,17.88,21.03,21.91,21.40,20.98,22.83,23.35,23.13,22.75,22.84,23.44,23.07,23.17,22.91,22.46,21.99,21.88,21.87,21.43,20.25
69,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.82,3.33,5.40,6.32,3.47,8.67,10.00,10.53,12.14,12.65,9.45,11.22,14.68,15.62,15.97,16.26,14.33,12.30,17.48,20.65,21.56,21.07,20.61,22.50,23.06,22.80,22.43,22.60,23.17,22.81,22.92,22.73,22.21,21.78,21.74,21.59,21.22,20.07
70,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.49,2.62,4.50,5.58,3.13,8.02,9.43,9.97,11.55,12.11,9.08,10.87,14.18,15.11,15.47,15.86,13.79,11.77,16.98,20.32,21.23,20.73,20.21,22.18,22.78,22.37,22.03,22.26,22.86,22.62,22.67,22.45,21.97,21.57,21.52,21.40,21.02,19.92
71,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.84,3.81,5.04,2.84,7.40,8.88,9.32,11.03,11.58,8.60,10.37,13.64,14.70,14.95,15.33,13.47,11.31,16.49,19.98,20.88,20.42,19.88,21.88,22.56,22.12,21.72,21.97,22.49,22.36,22.36,22.25,21.74,21.44,21.38,21.22,20.89,19.77
72,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.00,3.00,4.37,2.50,6.74,8.39,8.73,10.48,10.88,8.14,9.92,13.23,14.11,14.47,14.90,13.08,10.97,16.02,19.56,20.42,20.08,19.44,21.64,22.28,21.90,21.41,21.80,22.18,22.03,22.13,22.04,21.45,21.26,21.13,21.00,20.71,19.63
73,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.27,3.67,2.15,6.27,7.84,8.16,10.00,10.31,7.66,9.34,12.74,13.57,14.00,14.50,12.67,10.62,15.70,19.20,19.98,19.79,19.09,21.29,21.98,21.58,21.06,21.53,21.94,21.76,21.94,21.83,21.19,21.11,20.92,20.79,20.47,19.45
74,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.45,3.14,1.87,5.74,7.27,7.59,9.48,9.79,7.07,8.85,12.32,13.04,13.46,14.05,12.25,10.20,15.29,18.68,19.58,19.56,18.72,21.03,21.57,21.32,20.80,21.24,21.64,21.46,21.70,21.57,20.93,20.83,20.68,20.61,20.19,19.32
75,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45,2.56,1.50,5.23,6.66,7.07,8.94,9.19,6.63,8.36,11.76,12.58,13.06,13.57,11.85,9.84,14.90,18.40,19.15,19.16,18.47,20.77,21.25,21.11,20.55,20.91,21.44,21.19,21.45,21.28,20.72,20.69,20.44,20.39,20.02,19.13
76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.90,1.16,4.69,6.04,6.47,8.36,8.58,6.27,7.89,11.24,12.14,12.48,13.11,11.37,9.47,14.50,17.94,18.84,18.84,18.12,20.47,20.92,20.85,20.29,20.69,21.20,20.96,21.20,20.96,20.56,20.52,20.21,20.22,19.84,19.01
77,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.05,0.85,4.14,5.47,5.97,7.82,8.08,5.83,7.49,10.74,11.65,12.08,12.66,10.90,9.10,13.99,17.51,18.50,18.49,17.90,20.18,20.53,20.62,19.96,20.49,20.89,20.78,20.93,20.77,20.42,20.31,19.94,20.05,19.72,18.81
78,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.56,3.55,5.03,5.44,7.23,7.57,5.47,7.06,10.29,11.05,11.55,12.15,10.54,8.79,13.48,17.05,18.13,18.10,17.51,19.86,20.28,20.36,19.58,20.16,20.57,20.57,20.78,20.58,20.21,20.22,19.69,19.85,19.54,18.63
79,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.32,2.95,4.40,4.99,6.60,7.07,5.06,6.65,9.73,10.62,10.96,11.46,10.04,8.37,13.01,16.65,17.63,17.75,17.14,19.52,20.01,20.09,19.35,19.91,20.32,20.31,20.58,20.27,19.98,20.03,19.45,19.62,19.40,18.49
80,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,2.39,3.73,4.45,6.07,6.65,4.74,6.28,9.23,10.17,10.50,11.08,9.60,7.91,12.80,16.26,17.34,17.41,16.85,19.16,19.72,19.86,19.15,19.63,20.10,20.16,20.32,20.00,19.79,19.82,19.29,19.45,19.20,18.34
81,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.80,3.11,3.99,5.61,6.11,4.36,5.91,8.76,9.70,9.99,10.67,9.22,7.47,12.39,15.90,17.14,17.09,16.58,18.75,19.31,19.60,18.93,19.42,19.85,19.92,20.08,19.77,19.63,19.57,19.14,19.33,19.01,18.23
82,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98,2.49,3.51,5.06,5.65,4.09,5.45,8.25,9.12,9.56,10.32,8.79,7.08,12.05,15.52,16.82,16.70,16.23,18.52,19.00,19.35,18.70,19.14,19.57,19.64,19.82,19.59,19.49,19.33,19.02,19.14,18.89,18.09
83,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.91,2.98,4.48,5.19,3.68,5.02,7.73,8.59,9.15,9.93,8.41,6.72,11.63,15.15,16.40,16.36,15.95,18.31,18.73,19.05,18.40,18.87,19.26,19.45,19.58,19.41,19.26,19.12,18.87,18.99,18.74,17.97
84,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.30,2.53,3.90,4.72,3.40,4.64,7.27,8.07,8.74,9.47,8.03,6.54,11.35,14.71,16.07,15.99,15.74,17.95,18.38,18.73,18.11,18.58,19.04,19.23,19.41,19.22,19.12,18.96,18.67,18.75,18.63,17.84
85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.44,1.95,3.39,4.26,3.15,4.30,6.83,7.60,8.35,8.97,7.72,6.28,10.99,14.28,15.76,15.71,15.46,17.62,18.08,18.45,17.79,18.40,18.83,18.93,19.18,19.06,18.92,18.77,18.45,18.56,18.57,17.67
86,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.30,2.89,3.88,2.75,3.95,6.42,7.15,7.92,8.47,7.42,6.01,10.56,13.81,15.44,15.39,15.17,17.32,17.78,18.23,17.39,18.10,18.58,18.74,18.99,18.86,18.69,18.54,18.29,18.43,18.37,17.54
87,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.80,2.39,3.41,2.54,3.59,5.93,6.69,7.53,8.09,7.05,5.65,10.17,13.38,15.08,15.08,14.84,17.06,17.50,17.99,17.17,17.83,18.41,18.52,18.80,18.71,18.50,18.47,18.18,18.25,18.22,17.40
88,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.84,2.94,2.25,3.30,5.51,6.39,7.04,7.67,6.67,5.40,9.77,13.07,14.77,14.75,14.54,16.74,17.24,17.77,16.99,17.62,18.22,18.23,18.61,18.44,18.35,18.21,17.98,18.09,18.06,17.29
89,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.26,2.37,1.92,2.90,5.03,5.95,6.59,7.17,6.40,4.99,9.50,12.77,14.46,14.39,14.28,16.51,17.07,17.47,16.67,17.34,18.04,17.99,18.43,18.30,18.12,18.02,17.86,17.98,17.96,17.13
90,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37,1.84,1.65,2.55,4.66,5.64,6.13,6.73,6.08,4.75,9.18,12.39,14.11,14.16,14.00,16.24,16.74,17.16,16.45,17.11,17.93,17.79,18.23,18.12,17.96,17.89,17.69,17.79,17.80,16.98
91,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.39,1.37,2.25,4.34,5.22,5.66,6.42,5.74,4.50,8.94,11.99,13.71,13.79,13.71,15.98,16.49,17.03,16.20,16.96,17.62,17.56,18.00,17.87,17.76,17.77,17.56,17.67,17.59,16.85
92,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.93,1.10,1.89,3.92,4.82,5.27,6.02,5.34,4.22,8.51,11.69,13.40,13.49,13.43,15.71,16.27,16.73,15.93,16.73,17.36,17.31,17.84,17.71,17.53,17.63,17.38,17.50,17.49,16.71
93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.84,1.51,3.48,4.38,5.03,5.64,4.97,3.96,8.21,11.38,13.01,13.30,13.18,15.49,16.03,16.49,15.66,16.45,17.19,16.98,17.69,17.50,17.31,17.53,17.23,17.33,17.36,16.58
94,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45,1.26,3.08,3.98,4.61,5.27,4.68,3.78,7.96,11.00,12.68,13.01,12.97,15.20,15.78,16.16,15.42,16.24,16.86,16.78,17.50,17.29,17.13,17.37,17.05,17.19,17.14,16.46
95,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,1.01,2.76,3.73,4.13,4.91,4.35,3.48,7.70,10.66,12.32,12.66,12.75,14.96,15.56,15.84,15.13,16.01,16.61,16.56,17.26,17.13,16.93,17.13,16.86,17.07,16.90,16.38
96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.74,2.34,3.27,3.79,4.51,4.04,3.28,7.38,10.32,12.08,12.29,12.53,14.78,15.28,15.59,14.99,15.77,16.48,16.35,17.08,16.98,16.76,16.95,16.65,16.93,16.69,16.27
97,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.43,1.95,2.82,3.39,4.16,3.66,2.98,7.11,9.97,11.75,12.03,12.20,14.61,15.01,15.36,14.80,15.49,16.30,16.24,16.94,16.76,16.54,16.82,16.51,16.79,16.61,16.12
98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.53,2.44,3.09,3.89,3.39,2.75,6.85,9.59,11.40,11.74,11.93,14.32,14.76,15.11,14.62,15.30,16.04,16.09,16.74,16.49,16.35,16.65,16.26,16.63,16.46,15.97
99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.16,2.09,2.75,3.51,3.09,2.60,6.51,9.24,11.06,11.43,11.65,14.07,14.53,14.94,14.44,15.08,15.81,15.89,16.50,16.35,16.17,16.54,16.13,16.52,16.35,15.83
100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.46,1.70,2.46,3.22,2.84,2.35,6.18,8.94,10.77,11.17,11.40,13.82,14.30,14.65,14.17,14.86,15.57,15.72,16.24,16.18,15.89,16.37,15.93,16.41,16.17,15.67
101,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.20,2.06,2.78,2.54,2.12,5.74,8.63,10.52,10.99,11.12,13.53,13.96,14.46,13.96,14.61,15.40,15.44,16.08,16.01,15.79,16.18,15.81,16.24,16.00,15.57
102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,1.71,2.45,2.24,1.95,5.47,8.34,10.25,10.77,10.97,13.20,13.73,14.24,13.71,14.43,15.18,15.36,15.94,15.89,15.62,16.02,15.66,16.05,15.84,15.42
103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.41,2.16,2.04,1.76,5.19,8.06,9.87,10.49,10.76,12.94,13.47,14.01,13.52,14.21,14.96,15.18,15.75,15.76,15.46,15.87,15.44,15.88,15.69,15.32
104,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.01,1.68,1.83,1.51,4.99,7.73,9.68,10.25,10.55,12.74,13.26,13.87,13.26,14.00,14.74,14.98,15.51,15.63,15.37,15.73,15.31,15.80,15.52,15.20
105,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.39,1.45,1.59,1.33,4.75,7.42,9.36,9.98,10.33,12.48,12.97,13.65,13.01,13.78,14.50,14.78,15.34,15.45,15.21,15.60,15.20,15.64,15.38,15.04
106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.10,1.31,1.19,4.52,7.13,9.01,9.69,10.05,12.24,12.78,13.38,12.82,13.51,14.35,14.59,15.16,15.25,15.08,15.45,15.04,15.48,15.27,14.96
107,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.73,1.10,1.07,4.21,6.92,8.76,9.45,9.84,11.94,12.55,13.17,12.59,13.31,14.11,14.39,15.01,15.12,14.97,15.33,14.91,15.38,15.13,14.85
108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.83,0.90,3.96,6.70,8.47,9.22,9.59,11.69,12.40,12.90,12.44,13.06,13.98,14.24,14.84,14.96,14.78,15.20,14.81,15.19,14.97,14.77
109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.62,0.73,3.80,6.41,8.20,8.93,9.30,11.40,12.25,12.64,12.24,12.87,13.81,14.03,14.63,14.84,14.64,15.09,14.67,14.97,14.82,14.63
110,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,0.51,3.56,6.17,7.83,8.69,8.96,11.11,11.97,12.48,12.10,12.69,13.63,13.84,14.37,14.67,14.49,14.95,14.53,14.76,14.69,14.53
111,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.40,3.28,5.83,7.56,8.40,8.73,10.87,11.73,12.30,11.86,12.50,13.36,13.65,14.17,14.48,14.37,14.85,14.42,14.61,14.60,14.41
112,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,3.02,5.59,7.34,8.14,8.48,10.55,11.44,12.05,11.61,12.34,13.24,13.53,14.02,14.37,14.15,14.66,14.23,14.51,14.42,14.33
113,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.79,5.32,7.12,7.91,8.29,10.33,11.24,11.95,11.44,12.17,13.07,13.33,13.82,14.21,13.98,14.44,14.10,14.37,14.31,14.20
114,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.49,5.03,6.86,7.59,8.15,10.10,10.97,11.77,11.28,11.93,12.86,13.17,13.66,14.07,13.81,14.31,13.95,14.24,14.20,14.10
115,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.27,4.81,6.71,7.41,7.97,9.89,10.73,11.56,11.07,11.78,12.67,13.03,13.47,13.90,13.69,14.18,13.80,14.16,14.06,14.02
116,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.07,4.69,6.47,7.23,7.70,9.69,10.60,11.35,10.89,11.64,12.51,12.82,13.30,13.74,13.59,14.04,13.70,14.04,13.96,13.94
117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.88,4.34,6.15,7.01,7.48,9.52,10.37,11.17,10.70,11.44,12.33,12.68,13.22,13.64,13.40,13.88,13.53,13.86,13.89,13.80
118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.70,4.15,5.92,6.74,7.24,9.24,10.21,10.94,10.45,11.22,12.16,12.47,13.02,13.41,13.28,13.78,13.43,13.77,13.75,13.70
119,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.49,3.93,5.67,6.58,7.04,9.03,10.00,10.69,10.36,11.06,12.02,12.33,12.87,13.27,13.17,13.60,13.25,13.69,13.71,13.67
120,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.31,3.71,5.41,6.46,6.84,8.87,9.79,10.48,10.21,10.91,11.79,12.14,12.77,13.11,13.02,13.47,13.14,13.54,13.57,13.56
121,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.20,3.53,5.21,6.27,6.58,8.72,9.56,10.29,10.06,10.71,11.59,12.00,12.60,12.99,12.93,13.29,13.05,13.47,13.48,13.47
122,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.04,3.29,5.00,6.05,6.34,8.39,9.35,10.07,9.93,10.50,11.44,11.89,12.47,12.84,12.84,13.16,13.00,13.36,13.37,13.41
123,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.93,3.02,4.81,5.85,6.17,8.20,9.13,9.83,9.78,10.31,11.32,11.73,12.40,12.73,12.71,13.08,12.92,13.21,13.24,13.30
124,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.61,2.85,4.62,5.64,6.00,7.98,8.90,9.64,9.68,10.14,11.21,11.58,12.16,12.55,12.59,12.98,12.77,13.10,13.06,13.21
125,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,2.62,4.45,5.40,5.77,7.80,8.72,9.41,9.48,9.95,11.06,11.41,11.98,12.38,12.44,12.86,12.69,12.97,12.97,13.04
126,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.45,4.30,5.13,5.66,7.70,8.50,9.32,9.31,9.75,10.87,11.28,11.77,12.19,12.24,12.73,12.52,12.89,12.80,12.98
127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.26,4.12,4.95,5.50,7.51,8.28,9.17,9.22,9.54,10.66,11.13,11.67,12.05,12.13,12.65,12.39,12.73,12.75,12.83
128,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.09,3.96,4.81,5.40,7.32,8.06,8.92,9.02,9.37,10.51,11.05,11.47,11.90,11.97,12.44,12.24,12.65,12.60,12.77
129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.96,3.71,4.64,5.17,7.17,7.82,8.74,8.90,9.23,10.40,10.93,11.31,11.77,11.82,12.33,12.15,12.55,12.52,12.67
130,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.83,3.52,4.48,5.03,6.94,7.69,8.63,8.71,9.14,10.25,10.78,11.18,11.68,11.72,12.27,12.02,12.49,12.43,12.57
131,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.64,3.31,4.25,4.86,6.70,7.58,8.49,8.57,8.98,10.02,10.60,11.11,11.53,11.52,12.14,11.95,12.40,12.25,12.47
132,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.47,3.15,4.09,4.78,6.43,7.35,8.33,8.40,8.86,9.85,10.44,10.91,11.38,11.43,12.02,11.78,12.23,12.14,12.36
133,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.32,2.98,3.96,4.63,6.30,7.18,8.21,8.22,8.72,9.63,10.36,10.78,11.28,11.38,11.88,11.65,12.10,12.02,12.27
134,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.12,2.78,3.83,4.51,6.10,7.02,8.04,8.03,8.55,9.47,10.20,10.61,11.18,11.23,11.79,11.58,11.98,11.91,12.11
135,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98,2.62,3.63,4.37,5.96,6.85,7.91,7.90,8.43,9.33,10.09,10.45,11.07,11.07,11.62,11.51,11.83,11.82,12.01
136,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.80,2.44,3.47,4.25,5.83,6.74,7.67,7.77,8.27,9.17,9.95,10.31,10.96,10.94,11.57,11.42,11.70,11.70,11.91
137,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.48,2.28,3.30,4.11,5.66,6.59,7.49,7.66,8.15,9.07,9.75,10.18,10.81,10.81,11.48,11.22,11.61,11.58,11.77
138,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.17,3.18,3.94,5.53,6.50,7.33,7.49,8.00,8.87,9.56,10.06,10.64,10.71,11.31,11.08,11.55,11.51,11.68
139,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.96,3.06,3.72,5.37,6.39,7.17,7.26,7.89,8.74,9.42,9.95,10.51,10.57,11.13,11.01,11.48,11.38,11.65
140,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.80,2.90,3.64,5.26,6.27,7.00,7.13,7.75,8.49,9.26,9.76,10.39,10.38,10.99,10.95,11.36,11.25,11.56
141,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.68,2.74,3.52,5.16,6.18,6.83,6.95,7.59,8.38,9.17,9.60,10.32,10.29,10.93,10.82,11.27,11.18,11.48
142,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.56,2.59,3.36,5.04,6.00,6.61,6.76,7.47,8.27,8.95,9.54,10.23,10.18,10.80,10.73,11.16,11.08,11.41
143,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.41,2.48,3.25,4.91,5.83,6.44,6.68,7.34,8.17,8.80,9.44,10.14,10.06,10.71,10.63,11.07,10.98,11.33
144,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.26,2.39,3.10,4.75,5.72,6.30,6.64,7.23,8.05,8.71,9.30,10.03,9.98,10.57,10.55,11.01,10.91,11.21
145,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.14,2.23,2.95,4.61,5.59,6.13,6.50,7.11,7.86,8.55,9.23,9.89,9.82,10.47,10.46,10.82,10.83,11.12
146,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.98,2.10,2.81,4.48,5.48,6.01,6.34,6.97,7.75,8.44,9.14,9.82,9.71,10.34,10.34,10.74,10.74,11.03
147,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.77,2.01,2.70,4.33,5.32,5.85,6.23,6.88,7.58,8.27,9.06,9.70,9.59,10.19,10.21,10.66,10.61,10.96
148,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.66,1.84,2.61,4.15,5.19,5.64,6.16,6.79,7.44,8.17,8.92,9.62,9.45,10.14,10.16,10.58,10.53,10.89
149,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.51,1.79,2.48,4.02,5.03,5.51,6.07,6.67,7.34,8.03,8.81,9.50,9.36,10.04,10.09,10.50,10.48,10.83
150,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,1.73,2.34,3.87,4.92,5.35,5.91,6.56,7.21,7.84,8.64,9.38,9.27,9.96,10.00,10.41,10.45,10.70
151,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.59,2.23,3.71,4.77,5.14,5.76,6.50,7.12,7.75,8.45,9.27,9.15,9.83,9.89,10.24,10.35,10.66
152,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.47,2.08,3.58,4.59,5.08,5.60,6.37,6.97,7.58,8.34,9.18,9.04,9.67,9.75,10.11,10.27,10.57
153,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.38,1.98,3.47,4.45,4.98,5.42,6.23,6.85,7.44,8.13,9.07,8.97,9.59,9.65,10.00,10.21,10.50
154,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.22,1.89,3.38,4.37,4.78,5.32,6.10,6.70,7.26,8.00,8.93,8.85,9.45,9.54,9.94,10.08,10.40
155,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.12,1.79,3.21,4.29,4.70,5.21,5.98,6.54,7.14,7.91,8.75,8.78,9.33,9.46,9.87,10.02,10.32
156,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.99,1.73,3.12,4.18,4.55,5.09,5.90,6.38,7.01,7.81,8.66,8.72,9.24,9.33,9.78,9.91,10.23
157,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.87,1.68,2.97,4.01,4.47,4.98,5.77,6.30,6.86,7.70,8.54,8.65,9.17,9.26,9.74,9.80,10.19
158,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.77,1.59,2.92,3.92,4.36,4.84,5.63,6.21,6.75,7.65,8.46,8.54,9.08,9.14,9.67,9.74,10.15
159,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.71,1.46,2.83,3.78,4.28,4.78,5.50,6.15,6.69,7.48,8.33,8.44,8.97,9.01,9.55,9.61,10.06
160,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.62,1.39,2.70,3.63,4.18,4.68,5.39,6.01,6.60,7.29,8.17,8.32,8.88,8.91,9.42,9.51,10.01
161,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.48,1.34,2.60,3.48,4.07,4.54,5.33,5.88,6.47,7.18,8.03,8.29,8.78,8.84,9.36,9.44,9.91
162,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.27,1.26,2.44,3.31,3.97,4.48,5.25,5.81,6.40,7.09,7.96,8.22,8.69,8.73,9.30,9.37,9.88
163,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.16,2.39,3.13,3.90,4.33,5.15,5.66,6.27,6.99,7.83,8.16,8.60,8.67,9.22,9.33,9.83
164,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.09,2.31,3.04,3.86,4.23,5.04,5.56,6.13,6.90,7.71,8.04,8.51,8.56,9.12,9.22,9.79
165,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.99,2.18,2.92,3.72,4.12,4.90,5.44,6.06,6.78,7.58,7.91,8.43,8.49,9.05,9.16,9.72
166,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.93,2.03,2.86,3.66,3.99,4.76,5.30,5.94,6.66,7.44,7.79,8.35,8.38,8.95,9.09,9.64
167,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.87,1.89,2.81,3.62,3.92,4.69,5.19,5.86,6.55,7.33,7.66,8.30,8.34,8.86,9.01,9.52
168,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.73,1.79,2.65,3.51,3.84,4.64,5.11,5.74,6.45,7.28,7.57,8.14,8.23,8.78,8.95,9.46
169,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.68,1.74,2.58,3.42,3.66,4.52,5.05,5.64,6.33,7.15,7.46,8.06,8.12,8.69,8.91,9.36
170,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.60,1.68,2.50,3.37,3.56,4.45,4.97,5.55,6.28,7.05,7.39,7.94,8.07,8.62,8.85,9.28
171,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.52,1.61,2.41,3.25,3.46,4.34,4.87,5.48,6.16,6.89,7.28,7.87,7.94,8.50,8.73,9.23
172,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.43,1.51,2.27,3.18,3.35,4.28,4.79,5.34,6.04,6.79,7.10,7.82,7.85,8.46,8.66,9.15
173,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37,1.46,2.20,3.11,3.23,4.19,4.66,5.25,5.95,6.65,7.02,7.78,7.78,8.41,8.56,9.10
174,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.27,1.37,2.09,2.98,3.12,4.05,4.57,5.18,5.86,6.52,6.91,7.66,7.74,8.36,8.48,9.02
175,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,1.28,2.03,2.89,3.06,3.88,4.48,5.10,5.70,6.47,6.80,7.56,7.65,8.29,8.37,8.94
176,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.23,1.93,2.75,2.96,3.80,4.39,5.01,5.65,6.35,6.72,7.51,7.57,8.21,8.28,8.84
177,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.12,1.84,2.65,2.89,3.69,4.29,4.95,5.61,6.25,6.63,7.44,7.51,8.13,8.25,8.79
178,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.01,1.78,2.56,2.83,3.53,4.24,4.88,5.57,6.14,6.56,7.33,7.42,8.00,8.17,8.67
179,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.97,1.70,2.51,2.75,3.42,4.14,4.74,5.48,6.02,6.47,7.27,7.36,7.91,8.07,8.59
180,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.89,1.66,2.42,2.68,3.36,4.10,4.67,5.36,5.96,6.40,7.16,7.31,7.80,8.01,8.54
181,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.80,1.58,2.30,2.61,3.29,4.04,4.57,5.32,5.90,6.31,7.10,7.25,7.70,7.97,8.51
182,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.69,1.51,2.21,2.55,3.23,3.98,4.50,5.16,5.77,6.26,7.00,7.19,7.61,7.90,8.46
183,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.58,1.46,2.11,2.48,3.16,3.88,4.46,5.09,5.69,6.20,6.90,7.13,7.50,7.85,8.41
184,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.50,1.38,2.00,2.42,3.08,3.74,4.34,5.00,5.58,6.11,6.84,7.08,7.47,7.75,8.38
185,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.40,1.28,1.96,2.34,2.98,3.65,4.28,4.94,5.45,6.02,6.79,7.05,7.41,7.71,8.35
186,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,1.21,1.90,2.27,2.85,3.55,4.25,4.86,5.38,5.92,6.74,6.91,7.36,7.65,8.30
187,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,1.12,1.82,2.22,2.80,3.47,4.19,4.78,5.31,5.84,6.67,6.84,7.29,7.60,8.25
188,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.01,1.74,2.18,2.75,3.38,4.09,4.66,5.20,5.80,6.56,6.79,7.26,7.57,8.20
189,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.95,1.64,2.12,2.69,3.29,3.97,4.57,5.14,5.71,6.47,6.69,7.18,7.46,8.17
190,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.92,1.58,2.07,2.63,3.22,3.88,4.52,5.07,5.64,6.41,6.66,7.14,7.37,8.13
191,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.80,1.51,2.01,2.57,3.15,3.82,4.43,4.97,5.54,6.33,6.53,7.09,7.29,8.08
192,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.75,1.45,1.92,2.47,3.08,3.76,4.33,4.89,5.47,6.21,6.47,6.99,7.21,8.02
193,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.71,1.38,1.81,2.34,3.06,3.73,4.26,4.83,5.35,6.12,6.41,6.90,7.13,7.94
194,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.63,1.30,1.75,2.29,2.96,3.68,4.18,4.74,5.22,6.05,6.34,6.75,7.10,7.87
195,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.56,1.25,1.69,2.25,2.83,3.61,4.10,4.67,5.13,6.01,6.26,6.70,7.04,7.79
196,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.47,1.22,1.61,2.15,2.75,3.53,4.01,4.56,5.04,5.91,6.18,6.66,7.00,7.69
197,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.38,1.10,1.52,2.09,2.71,3.44,3.98,4.48,4.99,5.87,6.13,6.62,6.95,7.67
198,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.25,1.03,1.48,2.00,2.67,3.41,3.92,4.42,4.93,5.80,6.06,6.56,6.90,7.62
199,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.20,0.92,1.40,1.98,2.61,3.29,3.86,4.35,4.85,5.73,6.00,6.50,6.80,7.57
200,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.81,1.37,1.94,2.52,3.22,3.81,4.26,4.79,5.65,5.95,6.48,6.74,7.51
201,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.76,1.27,1.86,2.43,3.14,3.76,4.19,4.71,5.58,5.87,6.43,6.69,7.47
202,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.71,1.16,1.81,2.39,3.05,3.72,4.15,4.66,5.53,5.82,6.40,6.64,7.39
203,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.65,1.09,1.74,2.31,2.97,3.67,4.09,4.59,5.46,5.71,6.37,6.50,7.35
204,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.59,0.99,1.70,2.25,2.92,3.62,4.04,4.53,5.40,5.65,6.34,6.44,7.28
205,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.55,0.99,1.65,2.21,2.85,3.53,4.00,4.44,5.34,5.59,6.26,6.40,7.25
206,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.51,0.92,1.63,2.19,2.82,3.45,3.96,4.41,5.24,5.54,6.18,6.36,7.20
207,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.48,0.89,1.52,2.13,2.77,3.40,3.93,4.34,5.20,5.47,6.12,6.33,7.17
208,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.42,0.84,1.46,2.08,2.74,3.30,3.88,4.26,5.09,5.43,6.07,6.29,7.11
209,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,0.81,1.41,1.99,2.70,3.23,3.85,4.20,5.03,5.33,6.02,6.26,7.06
210,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.26,0.76,1.36,1.91,2.60,3.20,3.79,4.11,4.96,5.28,5.94,6.23,7.00
211,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19,0.72,1.32,1.86,2.50,3.11,3.75,4.06,4.89,5.24,5.88,6.15,6.96
212,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.65,1.26,1.81,2.43,2.99,3.65,3.97,4.83,5.17,5.83,6.11,6.87
213,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.62,1.24,1.75,2.39,2.93,3.61,3.90,4.78,5.13,5.77,6.04,6.82
214,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.56,1.12,1.68,2.31,2.84,3.57,3.85,4.67,5.07,5.74,6.02,6.75
215,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.52,1.02,1.64,2.23,2.79,3.48,3.79,4.61,5.02,5.68,5.97,6.71
216,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.47,0.99,1.58,2.16,2.71,3.41,3.75,4.56,4.97,5.59,5.93,6.66
217,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.38,0.96,1.51,2.10,2.68,3.35,3.70,4.52,4.92,5.52,5.88,6.64
218,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34,0.89,1.49,2.06,2.66,3.32,3.64,4.41,4.85,5.42,5.85,6.59
219,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.33,0.82,1.41,2.02,2.59,3.29,3.61,4.34,4.77,5.36,5.82,6.55
220,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.78,1.36,1.98,2.55,3.24,3.54,4.29,4.73,5.28,5.72,6.50
221,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,0.73,1.31,1.93,2.51,3.21,3.47,4.25,4.67,5.23,5.66,6.47
222,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,0.69,1.26,1.87,2.42,3.16,3.44,4.21,4.58,5.23,5.58,6.44
223,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.64,1.18,1.78,2.38,3.08,3.43,4.19,4.50,5.20,5.54,6.32
224,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.56,1.13,1.72,2.30,3.02,3.40,4.09,4.47,5.17,5.50,6.28
225,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.51,1.08,1.69,2.27,2.95,3.35,4.02,4.42,5.11,5.46,6.25
226,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.48,1.03,1.64,2.20,2.86,3.31,3.95,4.37,5.04,5.40,6.23
227,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.42,0.97,1.56,2.16,2.84,3.28,3.88,4.29,4.94,5.38,6.17
228,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.38,0.93,1.50,2.08,2.77,3.20,3.86,4.21,4.90,5.33,6.10
229,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.36,0.87,1.49,2.04,2.72,3.15,3.83,4.17,4.88,5.30,6.06
230,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.31,0.81,1.45,2.01,2.69,3.12,3.76,4.11,4.83,5.24,6.02
231,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.74,1.42,1.94,2.63,3.11,3.71,4.04,4.80,5.15,5.96
232,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,0.69,1.34,1.89,2.51,3.08,3.64,4.01,4.74,5.11,5.87
233,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17,0.63,1.30,1.80,2.48,3.01,3.57,3.96,4.68,5.05,5.85
234,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.57,1.27,1.77,2.41,2.95,3.49,3.95,4.65,4.99,5.81
235,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.52,1.23,1.72,2.33,2.88,3.47,3.89,4.59,4.97,5.76
236,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.48,1.20,1.68,2.28,2.83,3.43,3.86,4.55,4.93,5.69
237,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.45,1.16,1.63,2.27,2.79,3.40,3.82,4.50,4.92,5.67
238,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.43,1.12,1.58,2.21,2.71,3.38,3.78,4.43,4.87,5.62
239,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.39,1.09,1.55,2.18,2.65,3.34,3.73,4.35,4.84,5.59
240,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.36,1.05,1.53,2.11,2.62,3.25,3.67,4.32,4.81,5.58
241,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.32,0.97,1.50,2.10,2.56,3.21,3.64,4.26,4.76,5.54
242,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.93,1.49,2.03,2.51,3.16,3.61,4.22,4.70,5.51
243,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.28,0.87,1.45,1.95,2.48,3.09,3.56,4.18,4.67,5.47
244,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.26,0.81,1.39,1.89,2.46,3.06,3.49,4.16,4.63,5.42
245,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.22,0.75,1.34,1.84,2.43,3.02,3.46,4.13,4.62,5.38
246,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17,0.71,1.30,1.84,2.34,2.99,3.44,4.08,4.58,5.30
247,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.62,1.28,1.81,2.28,2.92,3.42,4.03,4.52,5.28
248,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.57,1.24,1.79,2.26,2.91,3.39,3.99,4.45,5.24
249,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.51,1.23,1.76,2.22,2.89,3.34,3.97,4.45,5.22
250,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.48,1.14,1.76,2.17,2.86,3.32,3.94,4.41,5.15
251,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.47,1.10,1.71,2.13,2.80,3.28,3.89,4.32,5.12
252,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.47,1.05,1.63,2.08,2.76,3.26,3.84,4.26,5.10
253,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45,1.02,1.60,2.04,2.72,3.22,3.82,4.21,5.09
254,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.40,0.95,1.55,2.01,2.70,3.14,3.78,4.19,5.05
255,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37,0.93,1.50,1.97,2.63,3.12,3.74,4.14,5.04
256,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.35,0.89,1.44,1.95,2.61,3.08,3.67,4.10,4.99
257,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.86,1.40,1.91,2.59,3.05,3.65,4.03,4.98
258,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29,0.82,1.35,1.88,2.55,3.02,3.62,4.01,4.94
259,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.27,0.79,1.31,1.84,2.52,2.95,3.55,3.98,4.89
260,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.24,0.77,1.25,1.83,2.50,2.91,3.52,3.96,4.88
261,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,0.74,1.22,1.78,2.45,2.84,3.50,3.95,4.84
262,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.21,0.67,1.22,1.75,2.42,2.79,3.46,3.91,4.80
263,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.21,0.64,1.17,1.70,2.38,2.77,3.42,3.86,4.78
264,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17,0.61,1.16,1.64,2.34,2.74,3.40,3.85,4.73
265,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.61,1.12,1.60,2.32,2.68,3.35,3.82,4.70
266,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.57,1.09,1.57,2.27,2.65,3.30,3.81,4.69
267,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.52,1.05,1.52,2.22,2.62,3.25,3.74,4.67
268,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.51,1.04,1.50,2.16,2.61,3.22,3.71,4.60
269,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.45,1.01,1.47,2.15,2.59,3.18,3.69,4.52
270,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.44,0.96,1.43,2.10,2.57,3.15,3.64,4.48
271,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.41,0.91,1.42,2.07,2.54,3.14,3.61,4.42
272,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.39,0.87,1.37,2.06,2.50,3.14,3.57,4.41
273,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.33,0.84,1.34,2.03,2.48,3.10,3.54,4.37
274,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.32,0.79,1.31,1.99,2.47,3.00,3.48,4.32
275,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.30,0.76,1.28,1.93,2.41,2.98,3.46,4.30
276,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.26,0.72,1.24,1.91,2.37,2.89,3.40,4.28
277,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.25,0.71,1.22,1.87,2.37,2.89,3.35,4.26
278,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,0.68,1.21,1.84,2.32,2.84,3.29,4.23
279,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.23,0.66,1.20,1.81,2.28,2.80,3.26,4.20
280,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,0.65,1.16,1.81,2.26,2.79,3.24,4.18
281,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18,0.61,1.09,1.78,2.21,2.78,3.18,4.13
282,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.58,1.07,1.73,2.19,2.75,3.11,4.11
283,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.54,1.06,1.67,2.14,2.72,3.09,4.04
284,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.53,1.05,1.66,2.10,2.71,3.08,4.02
285,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.52,1.01,1.60,2.08,2.70,3.07,3.98
286,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.51,1.00,1.56,2.03,2.68,3.03,3.94
287,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.48,0.95,1.51,2.02,2.65,3.01,3.90
288,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.47,0.90,1.49,2.00,2.59,2.96,3.89
289,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.43,0.86,1.47,1.96,2.55,2.92,3.84
290,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.42,0.85,1.42,1.93,2.53,2.85,3.78
291,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.41,0.81,1.39,1.89,2.51,2.81,3.75
292,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.39,0.78,1.33,1.86,2.49,2.76,3.74
293,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.35,0.73,1.33,1.83,2.40,2.73,3.69
294,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.33,0.70,1.31,1.83,2.34,2.71,3.67
295,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.33,0.68,1.30,1.79,2.32,2.68,3.63
296,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.32,0.67,1.29,1.79,2.29,2.68,3.57
297,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.29,0.67,1.24,1.76,2.27,2.63,3.53
298,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.26,0.63,1.23,1.71,2.23,2.60,3.52
299,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.25,0.62,1.15,1.70,2.20,2.59,3.49
300,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.24,0.61,1.12,1.65,2.14,2.57,3.46
301,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.21,0.60,1.09,1.62,2.13,2.54,3.43
302,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.20,0.59,1.06,1.57,2.12,2.51,3.41
303,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16,0.56,1.03,1.56,2.11,2.48,3.36
304,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.53,1.02,1.50,2.07,2.46,3.35
305,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.51,1.00,1.45,2.04,2.44,3.32
306,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.48,1.00,1.41,2.01,2.40,3.29
307,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.46,0.96,1.39,1.98,2.38,3.25
308,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.43,0.91,1.35,1.92,2.33,3.21
309,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.42,0.89,1.33,1.90,2.31,3.21
310,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.40,0.86,1.32,1.89,2.30,3.18
311,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.38,0.85,1.29,1.88,2.26,3.16
312,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.36,0.84,1.25,1.84,2.21,3.12
313,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.33,0.83,1.25,1.78,2.18,3.11
314,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.31,0.79,1.23,1.76,2.17,3.04
315,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.30,0.78,1.22,1.74,2.14,3.02
316,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.28,0.76,1.20,1.73,2.12,3.00
317,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.25,0.76,1.19,1.71,2.10,2.99
318,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.24,0.74,1.16,1.69,2.07,2.98
319,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.23,0.71,1.14,1.64,2.05,2.95
320,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.21,0.68,1.13,1.62,2.04,2.93
321,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.21,0.65,1.09,1.62,2.01,2.90
322,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.19,0.63,1.07,1.60,1.96,2.87
323,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.17,0.61,1.05,1.59,1.95,2.82
324,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.16,0.59,1.01,1.57,1.95,2.79
325,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.13,0.58,0.98,1.53,1.94,2.77
326,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.54,0.97,1.48,1.88,2.77
327,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.53,0.96,1.44,1.85,2.71
328,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.51,0.96,1.40,1.85,2.70
329,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.48,0.93,1.38,1.82,2.68
330,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.47,0.90,1.32,1.79,2.61
331,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.46,0.86,1.30,1.76,2.61
332,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.45,0.86,1.29,1.75,2.60
333,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.43,0.83,1.26,1.73,2.57
334,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.41,0.80,1.21,1.72,2.53
335,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.39,0.77,1.18,1.66,2.52
336,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.39,0.75,1.16,1.62,2.49
337,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.35,0.72,1.14,1.59,2.48
338,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.34,0.71,1.11,1.58,2.47
339,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.33,0.70,1.11,1.57,2.44
340,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.33,0.69,1.10,1.54,2.39
341,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.32,0.64,1.09,1.52,2.37
342,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.29,0.63,1.07,1.51,2.33
343,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.29,0.62,1.05,1.51,2.32
344,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.29,0.59,1.03,1.50,2.32
345,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.24,0.57,1.00,1.46,2.30
346,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.21,0.56,0.99,1.43,2.28
347,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.20,0.56,0.96,1.41,2.23
348,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.18,0.55,0.93,1.37,2.21
349,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.16,0.53,0.92,1.33,2.20
350,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.16,0.52,0.91,1.32,2.18
351,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.51,0.90,1.27,2.16
352,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.49,0.88,1.26,2.14
353,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.45,0.85,1.24,2.11
354,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.43,0.81,1.22,2.10
355,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.40,0.80,1.20,2.07
356,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.36,0.78,1.17,2.05
357,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.34,0.77,1.15,2.01
358,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.31,0.74,1.10,2.01
359,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.30,0.74,1.07,2.01
360,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.27,0.69,1.06,1.98
361,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.26,0.68,1.04,1.96
362,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.26,0.67,1.04,1.95
363,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.26,0.65,1.04,1.91
364,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.25,0.64,1.03,1.91
365,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.24,0.64,1.01,1.87
366,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.23,0.63,0.99,1.84
367,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.22,0.61,0.99,1.82
368,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.20,0.61,0.98,1.82
369,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.20,0.58,0.97,1.82
370,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.19,0.57,0.95,1.81
371,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.19,0.56,0.94,1.80
372,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.18,0.54,0.87,1.80
373,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17,0.53,0.85,1.80
374,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,0.49,0.83,1.78
375,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.47,0.82,1.76
376,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.46,0.79,1.75
377,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.46,0.79,1.73
378,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,0.45,0.76,1.71
379,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.44,0.73,1.67
380,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.41,0.71,1.64
381,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.38,0.71,1.62
382,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.36,0.67,1.59
383,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.30,0.65,1.58
384,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.29,0.63,1.57
385,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.26,0.62,1.55
386,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.25,0.62,1.53
387,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.24,0.61,1.50
388,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.24,0.58,1.48
389,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.23,0.58,1.46
390,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.23,0.57,1.44
391,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.23,0.57,1.43
392,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.23,0.53,1.42
393,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.23,0.52,1.40
394,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.21,0.48,1.38
395,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.20,0.46,1.36
396,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.18,0.44,1.32
397,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.17,0.44,1.29
398,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17,0.43,1.28
399,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.17,0.43,1.27
400,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.43,1.26
401,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12,0.43,1.23
402,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.41,1.20
403,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.40,1.20
404,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,0.39,1.19
405,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.33,1.17
406,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.33,1.13
407,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.32,1.10
408,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.30,1.07
409,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.29,1.04
410,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.26,1.02
411,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.24,0.98
412,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.23,0.95
413,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.23,0.94
414,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.19,0.93
415,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.18,0.91
416,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.17,0.90
417,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.17,0.85
418,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.16,0.82
419,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.16,0.82
420,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.16,0.81
421,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.16,0.81
422,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.16,0.81
423,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.81
424,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14,0.79
425,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.78
426,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11,0.78
427,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.77
428,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.76
429,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.76
430,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.73
431,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.73
432,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.70
433,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08,0.70
434,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.66
435,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.64
436,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,0.63
437,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.60
438,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.59
439,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.57
440,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.54
441,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,0.53
442,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.52
443,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.51
444,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.49
445,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.47
446,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.47
447,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.47
448,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.47
449,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.46
450,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.45
451,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.44
452,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.44
453,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.43
454,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.43
455,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.41
456,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.41
457,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.40
458,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.39
459,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.37
460,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.35
461,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.35
462,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34
463,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.34
464,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.32
465,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.30
466,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.29
467,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.26
468,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.25
469,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.21
470,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.19
471,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.18
472,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16
473,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15
474,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15
475,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.14
476,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13
477,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13
478,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12
479,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12
480,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.12
481,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.11
482,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10
483,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10
484,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10
485,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.09
486,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
487,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
488,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
489,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
490,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
491,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.08
492,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07
493,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07
494,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06
495,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06
496,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05
497,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
498,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
499,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04
500,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
501,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
502,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
503,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
504,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
505,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
506,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03
507,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02
508,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
509,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
510,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
511,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01
512,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00

==> plots/data/more-ensemble-count/vote-count/runoff/mnist.csv <==
X,5-Mods,10-Mods,15-Mods,20-Mods,25-Mods,30-Mods,35-Mods,40-Mods,45-Mods,50-Mods,55-Mods,60-Mods,65-Mods,70-Mods,75-Mods,80-Mods,85-Mods,90-Mods,95-Mods,100-Mods,105-Mods,110-Mods,115-Mods,120-Mods,125-Mods,130-Mods,135-Mods,140-Mods,145-Mods,150-Mods,155-Mods,160-Mods,165-Mods,170-Mods,175-Mods,180-Mods,185-Mods,190-Mods,195-Mods,200-Mods,205-Mods,210-Mods,215-Mods,220-Mods,225-Mods,230-Mods,235-Mods,240-Mods,245-Mods,250-Mods,255-Mods,260-Mods,265-Mods,270-Mods,275-Mods,280-Mods,285-Mods
0,99.51,98.67,97.02,96.53,96.06,93.20,93.05,91.32,89.62,88.46,82.30,87.22,85.59,85.87,81.74,79.05,73.61,79.25,78.09,75.35,74.45,69.39,71.50,74.09,72.93,69.93,65.45,53.22,67.88,67.30,66.28,64.52,49.48,43.25,64.34,65.22,60.39,52.14,34.34,40.49,59.14,54.24,51.33,34.14,30.40,39.68,53.45,48.33,39.73,24.65,25.47,41.50,50.53,#NUM!,#NUM!,#NUM!,#NUM!
1,99.03,97.74,95.49,95.22,94.79,91.18,91.08,88.99,86.98,85.50,77.79,84.79,82.54,83.19,78.50,76.22,70.32,75.99,75.03,72.15,71.13,66.21,68.12,70.74,69.47,67.25,62.20,50.05,64.68,64.47,63.19,61.61,46.96,40.93,61.91,62.28,57.45,49.45,32.40,38.58,56.71,51.76,48.84,32.24,28.78,38.02,51.10,46.19,37.98,23.60,24.69,39.63,47.86,#NUM!,#NUM!,#NUM!,#NUM!
2,97.37,96.21,93.50,93.35,93.19,88.50,88.97,86.36,83.77,82.58,73.03,82.11,79.47,80.32,75.10,72.92,66.21,72.64,71.17,69.12,67.89,62.67,64.45,67.58,66.18,64.35,59.23,47.08,61.69,61.49,60.34,58.62,44.43,38.44,59.33,59.35,54.35,46.97,30.67,36.55,54.00,49.51,46.39,30.68,27.39,36.63,49.02,44.12,36.36,22.72,23.83,38.16,44.94,#NUM!,#NUM!,#NUM!,#NUM!
3,0.00,93.60,90.82,91.35,91.24,85.66,86.58,83.48,80.78,79.68,67.71,79.30,76.54,77.12,71.81,69.82,62.23,69.55,67.65,65.97,64.83,59.70,60.83,64.27,63.05,61.74,56.08,44.09,58.80,58.44,57.00,55.86,42.05,36.40,57.02,56.58,51.58,44.46,29.30,35.05,51.56,47.49,44.16,29.23,26.28,35.18,46.65,42.08,34.67,21.85,23.07,36.69,42.21,#NUM!,#NUM!,#NUM!,#NUM!
4,,87.50,86.90,88.32,88.72,82.50,83.56,80.64,78.02,76.43,62.18,76.59,73.18,73.62,68.54,66.44,58.21,66.38,64.13,62.80,61.76,56.61,57.25,61.46,59.98,58.88,53.40,41.32,55.73,55.36,53.72,53.08,39.77,34.64,54.45,53.72,48.72,42.37,27.98,33.54,49.06,45.18,42.04,27.77,25.08,34.00,44.47,40.31,32.75,20.95,22.36,35.33,39.78,#NUM!,#NUM!,#NUM!,#NUM!
5,,9.30,80.74,84.54,85.84,78.64,80.28,77.48,74.66,73.24,55.75,73.49,70.05,70.09,65.35,63.49,53.84,63.13,61.06,59.70,58.87,53.46,53.46,58.46,56.60,55.86,50.59,38.93,52.71,52.40,50.49,50.42,37.62,32.81,51.79,51.10,46.22,40.09,26.45,32.06,46.90,43.16,40.35,26.41,24.16,32.98,42.37,38.56,31.26,20.37,21.68,33.93,37.28,#NUM!,#NUM!,#NUM!,#NUM!
6,,0.00,71.05,79.46,82.13,74.12,76.66,74.09,71.53,69.87,49.74,70.39,66.66,67.07,62.22,60.73,50.14,59.87,58.19,56.76,55.95,50.05,49.85,55.82,53.62,53.60,48.04,36.36,49.77,49.55,47.55,47.89,35.51,31.01,49.47,48.30,43.82,38.16,25.17,30.82,44.92,41.07,38.46,24.90,23.07,31.89,40.14,36.83,29.96,19.79,21.22,32.70,35.13,#NUM!,#NUM!,#NUM!,#NUM!
7,,,52.98,71.92,77.55,69.07,72.48,70.25,67.93,66.00,43.75,66.88,63.33,63.68,59.41,58.05,46.01,56.85,55.08,53.87,53.38,46.56,46.10,52.93,50.92,50.97,45.32,34.19,46.95,47.00,44.98,45.25,33.51,29.19,47.13,45.46,41.52,36.02,23.80,29.44,42.97,38.93,36.59,23.67,22.27,31.03,38.15,35.05,28.62,19.09,20.63,31.56,32.94,#NUM!,#NUM!,#NUM!,#NUM!
8,,,0.00,60.52,71.52,63.40,67.58,66.37,64.22,62.40,38.98,63.67,60.06,60.63,56.44,55.47,42.07,53.93,52.04,51.13,50.73,43.41,42.81,49.76,48.02,48.44,43.03,32.00,44.13,44.55,42.66,42.49,31.28,27.68,44.82,42.96,39.23,34.24,22.64,28.18,41.02,36.95,34.88,22.55,21.35,29.90,36.34,33.37,27.23,18.60,20.07,30.19,31.27,#NUM!,#NUM!,#NUM!,#NUM!
9,,,,43.74,63.90,56.70,62.78,62.30,60.04,58.98,34.15,60.34,56.57,57.17,53.43,52.69,38.45,51.46,49.26,48.49,47.91,40.14,39.76,46.78,45.32,45.88,40.54,29.85,41.70,42.01,40.23,39.93,29.44,26.12,42.65,40.44,36.93,32.51,21.61,27.01,39.24,35.23,33.22,21.35,20.38,28.92,34.31,31.99,26.05,17.94,19.54,28.89,29.63,#NUM!,#NUM!,#NUM!,#NUM!
10,,,,5.49,53.42,49.70,57.15,57.91,56.09,54.98,30.69,56.95,52.98,53.85,50.45,49.87,34.77,49.03,46.44,45.71,44.93,37.33,36.89,44.15,42.53,43.48,38.39,27.92,39.34,39.81,38.06,37.68,27.66,24.74,40.34,38.03,34.92,30.98,20.50,25.98,37.24,33.51,31.89,20.50,19.62,28.09,32.87,30.58,25.04,17.49,19.14,27.92,28.24,#NUM!,#NUM!,#NUM!,#NUM!
11,,,,0.00,39.42,41.53,51.31,52.87,52.00,51.43,27.60,53.45,49.87,50.79,47.68,47.25,31.43,46.10,43.72,43.15,42.78,34.60,34.75,41.72,40.12,41.09,36.19,26.21,36.97,37.51,36.02,35.80,26.08,23.48,38.30,35.64,33.17,29.42,19.52,24.87,35.57,31.76,30.39,19.78,18.89,27.20,31.13,29.46,23.99,17.03,18.74,27.03,27.02,#NUM!,#NUM!,#NUM!,#NUM!
12,,,,,20.28,33.14,44.72,47.57,48.08,47.40,24.39,50.52,46.68,47.57,44.65,44.42,28.83,43.35,41.02,40.46,40.32,32.34,32.58,39.33,37.90,38.73,34.32,24.54,35.20,35.38,34.44,34.03,24.67,22.38,36.04,33.62,31.54,27.91,18.84,23.82,33.94,30.34,29.13,19.04,18.34,26.20,29.61,28.30,22.90,16.61,18.21,26.19,25.87,#NUM!,#NUM!,#NUM!,#NUM!
13,,,,,0.00,24.29,37.41,41.77,43.49,43.80,21.55,46.99,43.56,44.97,42.19,41.85,26.48,40.73,38.42,37.65,37.94,30.01,30.60,37.25,35.94,36.66,32.42,22.94,32.92,33.50,32.66,31.91,23.11,21.23,34.06,31.78,30.06,26.49,18.19,22.81,32.44,28.84,27.86,18.28,17.78,25.31,28.17,27.24,22.12,16.16,17.84,25.16,24.80,#NUM!,#NUM!,#NUM!,#NUM!
14,,,,,,15.71,30.09,36.11,39.01,39.86,19.26,43.44,40.43,42.05,39.56,39.54,24.18,38.51,36.14,35.35,35.84,28.03,28.75,34.99,34.04,34.65,30.96,21.43,31.17,31.65,31.01,30.14,21.96,20.29,32.27,29.98,28.51,25.19,17.41,21.93,30.98,27.30,26.64,17.51,17.48,24.28,26.94,26.05,21.24,15.86,17.47,24.23,23.79,#NUM!,#NUM!,#NUM!,#NUM!
15,,,,,,2.67,22.26,30.31,34.07,35.90,17.15,40.28,37.66,39.52,37.09,37.45,22.15,36.20,33.61,33.15,33.52,26.02,27.32,32.98,32.14,32.97,29.25,20.36,29.59,29.99,29.58,28.61,20.87,19.50,30.55,28.36,27.06,24.04,16.86,21.12,29.32,26.14,25.57,16.85,17.15,23.34,25.65,25.31,20.37,15.47,17.17,23.23,22.93,#NUM!,#NUM!,#NUM!,#NUM!
16,,,,,,0.00,14.36,24.56,29.36,31.95,15.58,37.10,34.61,36.94,34.68,35.03,20.32,33.92,31.50,31.33,31.38,24.01,25.81,31.24,30.47,31.04,27.83,19.57,27.84,28.28,28.29,27.05,19.84,18.73,29.08,26.71,25.76,22.90,16.37,20.24,27.83,25.04,24.61,16.25,16.66,22.62,24.34,24.57,19.77,15.20,16.91,22.56,22.22,#NUM!,#NUM!,#NUM!,#NUM!
17,,,,,,,6.84,19.02,24.62,28.50,14.16,33.40,31.87,34.30,32.17,32.98,18.76,31.84,29.26,29.29,29.64,22.49,24.29,29.51,29.08,29.42,26.43,18.58,26.48,26.78,27.08,25.64,18.83,17.92,27.65,25.20,24.57,21.69,15.84,19.53,26.50,24.04,23.76,15.74,16.19,21.72,23.06,23.68,19.10,14.93,16.63,21.81,21.47,#NUM!,#NUM!,#NUM!,#NUM!
18,,,,,,,0.00,13.54,20.31,24.43,12.97,30.12,28.91,32.00,29.72,30.74,17.35,29.93,27.39,27.42,27.84,21.08,22.89,27.90,27.59,27.93,25.15,17.81,25.04,25.50,25.60,24.42,17.99,17.20,26.10,23.74,23.64,20.76,15.27,18.89,25.11,23.20,22.65,15.23,15.80,21.05,22.04,22.82,18.57,14.75,16.31,21.10,20.82,#NUM!,#NUM!,#NUM!,#NUM!
19,,,,,,,,8.81,16.00,20.61,12.11,26.85,26.37,29.46,27.34,28.48,16.20,28.14,25.61,25.64,26.09,19.91,21.78,26.53,26.53,26.35,23.95,17.09,23.79,24.26,24.40,23.23,17.22,16.61,24.83,22.68,22.54,19.91,14.99,18.29,24.09,22.08,21.96,14.80,15.51,20.44,21.17,22.18,17.90,14.45,15.95,20.52,20.07,#NUM!,#NUM!,#NUM!,#NUM!
20,,,,,,,,1.00,11.60,17.13,11.46,23.91,23.71,27.27,25.48,26.51,14.96,26.20,23.86,24.29,24.57,18.81,20.79,25.10,25.25,25.06,22.84,16.40,22.72,23.14,23.39,22.29,16.50,16.20,23.29,21.54,21.49,19.12,14.60,17.75,22.97,21.27,21.27,14.41,15.17,19.77,20.31,21.29,17.50,14.24,15.64,19.89,19.49,#NUM!,#NUM!,#NUM!,#NUM!
21,,,,,,,,0.00,7.37,13.74,10.65,20.85,21.07,24.88,23.39,24.57,13.78,24.75,22.35,22.99,22.90,17.87,19.82,23.63,24.13,23.97,21.87,15.87,21.85,22.18,22.38,21.26,15.85,15.63,22.45,20.37,20.63,18.42,14.23,17.28,22.03,20.43,20.55,14.14,14.93,19.20,19.58,20.53,17.05,14.10,15.36,19.36,18.95,#NUM!,#NUM!,#NUM!,#NUM!
22,,,,,,,,,3.46,10.79,10.07,17.87,18.39,22.71,21.24,22.90,13.12,22.99,20.70,21.72,21.45,17.10,18.86,22.42,23.04,23.00,21.02,15.17,20.96,21.15,21.22,20.28,15.31,15.22,21.39,19.41,19.83,17.82,13.91,16.69,21.00,19.76,19.80,13.85,14.60,18.69,18.86,19.81,16.40,13.91,15.18,18.80,18.44,#NUM!,#NUM!,#NUM!,#NUM!
23,,,,,,,,,0.00,8.15,9.40,15.01,15.88,20.66,19.62,21.33,12.41,21.49,19.31,20.70,20.35,16.32,18.04,21.30,21.85,21.76,19.84,14.65,20.01,20.31,20.38,19.45,14.81,14.72,20.38,18.75,19.00,17.19,13.66,16.19,20.07,19.01,19.29,13.55,14.34,18.37,18.26,19.23,16.05,13.74,15.00,18.34,17.99,#NUM!,#NUM!,#NUM!,#NUM!
24,,,,,,,,,,5.37,8.74,12.14,13.61,18.56,17.82,19.69,11.67,20.14,18.11,19.54,19.00,15.67,17.23,20.15,21.00,20.82,18.96,14.10,19.17,19.63,19.66,18.70,14.43,14.33,19.33,18.03,18.35,16.54,13.42,15.84,19.25,18.31,18.82,13.34,14.18,17.95,17.70,18.71,15.59,13.58,14.74,17.81,17.59,#NUM!,#NUM!,#NUM!,#NUM!
25,,,,,,,,,,0.30,7.72,9.82,11.32,16.48,15.98,18.09,11.18,18.57,17.08,18.43,17.92,14.97,16.58,19.14,20.06,20.03,17.98,13.76,18.44,18.82,18.88,18.04,14.10,14.03,18.44,17.41,17.72,16.01,13.17,15.55,18.43,17.66,18.40,13.14,13.81,17.62,17.22,18.21,15.31,13.31,14.53,17.42,17.26,#NUM!,#NUM!,#NUM!,#NUM!
26,,,,,,,,,,0.00,6.26,7.61,8.83,14.77,14.18,16.53,10.67,17.32,15.82,17.48,16.84,14.29,15.81,18.22,19.10,19.16,17.30,13.37,17.58,18.11,18.11,17.32,13.80,13.76,17.56,16.82,17.10,15.62,13.02,15.30,17.83,17.02,18.03,12.85,13.59,17.33,16.63,17.83,14.87,13.12,14.27,17.09,16.92,#NUM!,#NUM!,#NUM!,#NUM!
27,,,,,,,,,,,3.38,5.05,6.31,13.01,12.41,15.08,10.32,15.86,14.76,16.60,15.79,13.67,15.09,17.36,18.29,18.27,16.52,13.11,16.92,17.47,17.52,16.77,13.52,13.55,17.04,16.32,16.57,15.19,12.81,14.97,17.32,16.52,17.65,12.65,13.37,16.98,16.24,17.46,14.57,12.90,14.12,16.78,16.47,#NUM!,#NUM!,#NUM!,#NUM!
28,,,,,,,,,,,0.00,2.97,4.47,11.10,11.09,13.67,9.89,14.71,13.85,15.69,14.85,13.26,14.46,16.43,17.24,17.47,15.79,12.78,16.19,16.82,17.01,16.35,13.25,13.29,16.38,15.80,16.11,14.71,12.61,14.66,16.74,16.18,17.25,12.49,13.13,16.72,15.84,17.17,14.35,12.78,14.01,16.52,16.18,#NUM!,#NUM!,#NUM!,#NUM!
29,,,,,,,,,,,,1.34,2.69,9.06,9.61,12.27,9.56,13.58,12.89,14.89,14.14,12.85,13.84,15.63,16.46,16.78,15.28,12.53,15.68,16.27,16.47,15.82,12.88,13.03,15.67,15.29,15.68,14.37,12.38,14.35,16.12,15.70,16.76,12.28,13.00,16.41,15.51,16.79,14.07,12.64,13.83,16.24,15.80,#NUM!,#NUM!,#NUM!,#NUM!
30,,,,,,,,,,,,0.06,1.23,7.57,8.45,11.10,9.22,12.37,12.06,14.05,13.32,12.41,13.26,14.81,15.66,15.94,14.69,12.34,15.16,15.68,15.96,15.29,12.60,12.74,15.04,14.87,15.33,14.01,12.18,14.08,15.63,15.26,16.38,12.12,12.76,16.07,15.16,16.49,13.84,12.53,13.64,15.87,15.49,#NUM!,#NUM!,#NUM!,#NUM!
31,,,,,,,,,,,,0.00,0.36,6.16,6.67,9.78,8.94,11.04,11.43,13.17,12.51,12.03,12.69,14.04,14.95,15.30,14.18,12.07,14.61,15.23,15.37,14.90,12.38,12.58,14.55,14.56,14.93,13.72,11.94,13.78,15.17,14.89,16.03,11.99,12.58,15.83,14.83,16.19,13.61,12.35,13.54,15.70,15.21,#NUM!,#NUM!,#NUM!,#NUM!
32,,,,,,,,,,,,,0.04,4.77,5.28,8.36,8.68,9.98,10.49,12.40,11.80,11.71,12.28,13.22,14.16,14.69,13.74,11.74,14.02,14.81,14.95,14.43,12.21,12.36,14.01,14.19,14.47,13.50,11.79,13.56,14.89,14.45,15.61,11.90,12.41,15.52,14.56,15.82,13.35,12.21,13.33,15.49,14.92,#NUM!,#NUM!,#NUM!,#NUM!
33,,,,,,,,,,,,,0.00,3.21,3.91,6.90,8.45,8.91,9.60,11.67,10.98,11.40,11.77,12.49,13.48,13.93,13.30,11.33,13.58,14.32,14.44,14.03,11.98,12.23,13.46,13.92,14.10,13.17,11.68,13.42,14.43,14.20,15.38,11.78,12.21,15.15,14.37,15.61,13.23,12.11,13.25,15.15,14.67,#NUM!,#NUM!,#NUM!,#NUM!
34,,,,,,,,,,,,,,1.99,2.54,5.90,8.15,7.95,8.86,11.05,10.39,11.10,11.18,11.77,12.76,13.29,13.00,10.85,13.12,13.87,14.09,13.60,11.84,12.06,12.96,13.72,13.67,12.84,11.56,13.24,14.15,13.97,15.03,11.64,12.08,14.90,14.21,15.31,12.98,11.94,13.08,14.91,14.44,#NUM!,#NUM!,#NUM!,#NUM!
35,,,,,,,,,,,,,,0.00,1.50,4.62,7.73,6.96,7.97,10.38,9.70,10.96,10.68,11.00,12.17,12.57,12.58,10.79,12.55,13.34,13.62,13.20,11.76,11.86,12.46,13.46,13.28,12.62,11.45,13.10,13.81,13.65,14.73,11.61,11.95,14.71,13.96,15.04,12.85,11.80,12.92,14.69,14.16,#NUM!,#NUM!,#NUM!,#NUM!
36,,,,,,,,,,,,,,,0.45,3.25,7.29,6.02,7.26,9.63,9.05,10.74,10.24,10.38,11.58,12.00,12.18,10.72,12.05,12.95,13.17,12.95,11.64,11.65,11.94,13.16,12.85,12.38,11.37,12.94,13.51,13.33,14.48,11.55,11.90,14.45,13.74,14.82,12.72,11.79,12.78,14.45,13.93,#NUM!,#NUM!,#NUM!,#NUM!
37,,,,,,,,,,,,,,,0.06,1.82,6.66,5.12,6.35,8.93,8.28,10.63,9.79,9.74,10.95,11.54,11.71,10.67,11.56,12.48,12.78,12.62,11.52,11.54,11.40,12.81,12.51,12.19,11.28,12.71,13.10,13.01,14.29,11.50,11.78,14.18,13.62,14.52,12.60,11.71,12.62,14.24,13.67,#NUM!,#NUM!,#NUM!,#NUM!
38,,,,,,,,,,,,,,,0.00,0.80,5.65,4.18,5.42,7.93,7.68,10.38,9.30,9.02,10.32,10.99,11.40,10.63,11.16,12.02,12.28,12.21,11.43,11.42,10.87,12.49,12.15,12.06,11.23,12.52,12.70,12.70,13.96,11.47,11.70,13.92,13.39,14.22,12.41,11.66,12.53,13.98,13.53,#NUM!,#NUM!,#NUM!,#NUM!
39,,,,,,,,,,,,,,,,0.23,4.34,3.32,4.49,7.09,7.06,10.20,8.65,8.32,9.79,10.50,11.09,10.59,10.77,11.52,11.93,11.84,11.37,11.24,10.31,12.10,11.78,11.93,11.19,12.31,12.29,12.45,13.70,11.45,11.62,13.62,13.02,14.00,12.28,11.58,12.38,13.84,13.34,#NUM!,#NUM!,#NUM!,#NUM!
40,,,,,,,,,,,,,,,,0.00,0.00,2.34,3.35,6.10,6.46,10.03,8.05,7.57,9.14,9.85,10.63,10.58,10.18,10.89,11.58,11.39,11.27,11.04,9.94,11.81,11.46,11.71,11.13,12.13,11.90,12.21,13.45,11.42,11.50,13.36,12.72,13.81,12.19,11.54,12.19,13.54,13.15,#NUM!,#NUM!,#NUM!,#NUM!
41,,,,,,,,,,,,,,,,,,1.46,2.36,4.99,5.80,9.85,7.43,6.97,8.59,9.41,10.31,10.56,9.70,10.36,11.17,10.93,11.22,10.92,9.45,11.59,11.09,11.50,11.10,11.96,11.52,12.01,13.18,11.38,11.32,13.19,12.49,13.58,12.12,11.46,12.12,13.39,12.92,#NUM!,#NUM!,#NUM!,#NUM!
42,,,,,,,,,,,,,,,,,,0.69,1.31,3.84,5.20,9.64,6.84,6.23,7.90,8.75,10.13,10.51,9.25,9.74,10.80,10.50,11.12,10.83,8.96,11.36,10.71,11.35,11.10,11.84,11.18,11.83,12.98,11.34,11.28,12.94,12.25,13.34,11.97,11.41,12.00,13.25,12.75,#NUM!,#NUM!,#NUM!,#NUM!
43,,,,,,,,,,,,,,,,,,0.30,0.64,2.64,4.47,9.44,6.13,5.43,7.15,8.23,9.74,10.47,8.75,9.17,10.47,10.25,11.02,10.70,8.54,11.15,10.41,11.15,11.07,11.65,10.74,11.53,12.82,11.32,11.23,12.62,11.99,13.17,11.91,11.38,11.88,13.04,12.58,#NUM!,#NUM!,#NUM!,#NUM!
44,,,,,,,,,,,,,,,,,,0.06,0.15,1.75,3.76,9.13,5.24,4.71,6.48,7.56,9.44,10.43,8.21,8.67,10.13,9.82,10.92,10.59,8.13,10.96,10.05,11.03,11.05,11.50,10.45,11.22,12.62,11.30,11.15,12.42,11.79,12.92,11.80,11.36,11.75,12.84,12.39,#NUM!,#NUM!,#NUM!,#NUM!
45,,,,,,,,,,,,,,,,,,0.00,0.02,0.92,3.14,8.87,4.35,3.95,5.65,7.04,9.07,10.38,7.55,8.16,9.86,9.37,10.81,10.49,7.57,10.77,9.74,10.87,11.02,11.39,10.12,10.92,12.46,11.28,11.11,12.09,11.50,12.70,11.74,11.36,11.70,12.74,12.25,#NUM!,#NUM!,#NUM!,#NUM!
46,,,,,,,,,,,,,,,,,,,0.00,0.38,2.59,8.49,3.51,3.30,4.93,6.27,8.65,10.33,6.79,7.51,9.61,8.93,10.70,10.41,7.03,10.55,9.41,10.75,10.99,11.18,9.57,10.78,12.16,11.25,11.06,11.84,11.24,12.46,11.64,11.35,11.64,12.53,12.00,#NUM!,#NUM!,#NUM!,#NUM!
47,,,,,,,,,,,,,,,,,,,,0.13,1.96,7.93,2.63,2.50,4.38,5.57,8.19,10.28,6.07,7.03,9.32,8.45,10.63,10.36,6.53,10.27,9.07,10.68,10.96,11.11,9.17,10.53,11.96,11.21,10.98,11.67,10.95,12.20,11.52,11.34,11.57,12.33,11.84,#NUM!,#NUM!,#NUM!,#NUM!
48,,,,,,,,,,,,,,,,,,,,0.02,1.24,7.43,1.57,1.94,3.66,4.91,7.80,10.20,5.31,6.49,8.96,7.99,10.60,10.26,6.05,10.11,8.77,10.57,10.92,10.96,8.92,10.38,11.70,11.20,10.95,11.44,10.74,12.00,11.42,11.30,11.50,12.16,11.69,#NUM!,#NUM!,#NUM!,#NUM!
49,,,,,,,,,,,,,,,,,,,,0.00,0.64,6.60,0.71,1.39,2.92,4.26,7.33,10.10,4.60,5.91,8.62,7.50,10.57,10.19,5.63,9.91,8.49,10.49,10.90,10.83,8.41,10.21,11.43,11.17,10.89,11.22,10.45,11.76,11.37,11.25,11.42,12.00,11.46,#NUM!,#NUM!,#NUM!,#NUM!
50,,,,,,,,,,,,,,,,,,,,,0.23,5.68,0.16,0.90,2.22,3.71,6.98,10.01,3.98,5.46,8.20,7.07,10.53,10.08,5.22,9.67,8.12,10.35,10.90,10.71,8.13,9.98,11.20,11.16,10.82,11.00,10.22,11.46,11.32,11.25,11.31,11.91,11.23,#NUM!,#NUM!,#NUM!,#NUM!
51,,,,,,,,,,,,,,,,,,,,,0.04,4.33,0.01,0.54,1.53,3.11,6.54,9.86,3.20,4.94,7.79,6.60,10.47,10.05,4.82,9.51,7.67,10.22,10.87,10.49,7.78,9.74,10.93,11.12,10.80,10.77,9.87,11.14,11.29,11.25,11.25,11.73,11.07,#NUM!,#NUM!,#NUM!,#NUM!
52,,,,,,,,,,,,,,,,,,,,,0.00,2.82,0.00,0.36,0.93,2.50,5.98,9.76,2.55,4.37,7.35,6.11,10.40,9.96,4.42,9.28,7.23,10.14,10.83,10.27,7.40,9.45,10.76,11.07,10.73,10.54,9.59,10.88,11.23,11.23,11.20,11.63,10.87,#NUM!,#NUM!,#NUM!,#NUM!
53,,,,,,,,,,,,,,,,,,,,,,1.21,,0.12,0.59,1.99,5.38,9.66,1.91,3.81,6.81,5.63,10.32,9.89,3.91,9.06,6.81,10.02,10.83,10.03,7.04,9.21,10.55,10.98,10.68,10.31,9.18,10.49,11.16,11.21,11.16,11.43,10.67,#NUM!,#NUM!,#NUM!,#NUM!
54,,,,,,,,,,,,,,,,,,,,,,0.00,,0.08,0.28,1.60,4.77,9.54,1.18,3.32,6.33,5.19,10.24,9.77,3.40,8.77,6.44,9.89,10.81,9.81,6.74,8.95,10.45,10.94,10.64,10.01,8.89,10.21,11.09,11.20,11.12,11.26,10.45,#NUM!,#NUM!,#NUM!,#NUM!
55,,,,,,,,,,,,,,,,,,,,,,,,0.06,0.07,1.21,3.91,9.31,0.74,2.80,5.93,4.72,10.18,9.65,2.88,8.47,6.03,9.79,10.79,9.65,6.36,8.63,10.21,10.90,10.60,9.71,8.54,9.76,11.03,11.15,11.06,11.02,10.30,#NUM!,#NUM!,#NUM!,#NUM!
56,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.03,0.97,3.29,8.99,0.40,2.23,5.45,4.09,10.09,9.52,2.48,8.17,5.60,9.62,10.76,9.53,6.02,8.39,9.94,10.86,10.57,9.30,8.29,9.41,10.94,11.13,11.04,10.82,10.09,#NUM!,#NUM!,#NUM!,#NUM!
57,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.00,0.70,2.50,8.72,0.16,1.78,4.88,3.72,9.99,9.40,2.21,7.87,5.14,9.53,10.67,9.48,5.70,8.11,9.70,10.83,10.54,8.88,8.00,9.07,10.89,11.12,10.95,10.57,9.93,#NUM!,#NUM!,#NUM!,#NUM!
58,,,,,,,,,,,,,,,,,,,,,,,,0.00,,0.45,1.77,8.31,0.05,1.38,4.34,3.39,9.87,9.29,1.79,7.56,4.69,9.33,10.65,9.33,5.35,7.78,9.48,10.79,10.51,8.47,7.69,8.74,10.83,11.10,10.88,10.30,9.69,#NUM!,#NUM!,#NUM!,#NUM!
59,,,,,,,,,,,,,,,,,,,,,,,,,,0.21,1.05,7.90,0.02,0.96,3.86,2.92,9.70,9.08,1.38,7.15,4.33,9.19,10.62,9.22,4.99,7.46,9.14,10.74,10.47,8.11,7.40,8.37,10.78,11.10,10.84,10.14,9.44,#NUM!,#NUM!,#NUM!,#NUM!
60,,,,,,,,,,,,,,,,,,,,,,,,,,0.09,0.67,7.42,0.01,0.65,3.33,2.41,9.56,8.98,1.08,6.77,3.96,8.94,10.57,8.99,4.59,7.09,8.90,10.72,10.43,7.77,7.05,7.97,10.77,11.07,10.78,9.96,9.31,#NUM!,#NUM!,#NUM!,#NUM!
61,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,0.33,6.60,0.01,0.40,2.92,2.08,9.38,8.83,0.75,6.31,3.54,8.69,10.51,8.68,4.33,6.83,8.64,10.68,10.34,7.46,6.74,7.71,10.71,11.04,10.77,9.75,9.13,#NUM!,#NUM!,#NUM!,#NUM!
62,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.16,5.89,0.00,0.26,2.42,1.59,9.24,8.65,0.47,5.77,3.19,8.43,10.48,8.39,3.99,6.60,8.34,10.65,10.28,7.05,6.35,7.30,10.63,11.01,10.72,9.56,8.93,#NUM!,#NUM!,#NUM!,#NUM!
63,,,,,,,,,,,,,,,,,,,,,,,,,,,0.06,4.91,,0.16,1.86,1.21,9.05,8.50,0.31,5.34,2.86,8.21,10.44,8.12,3.61,6.28,7.88,10.55,10.21,6.75,6.09,7.06,10.56,10.99,10.65,9.37,8.77,#NUM!,#NUM!,#NUM!,#NUM!
64,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,3.55,,0.08,1.48,0.94,8.82,8.30,0.17,4.80,2.59,7.99,10.40,7.85,3.37,6.09,7.55,10.52,10.13,6.35,5.88,6.82,10.47,10.98,10.62,9.09,8.56,#NUM!,#NUM!,#NUM!,#NUM!
65,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.45,,0.04,1.14,0.68,8.51,8.09,0.09,4.33,2.39,7.75,10.36,7.62,3.02,5.72,7.09,10.45,10.07,6.00,5.64,6.53,10.44,10.98,10.57,8.84,8.30,#NUM!,#NUM!,#NUM!,#NUM!
66,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,0.02,0.75,0.45,8.16,7.91,0.05,3.82,2.13,7.52,10.25,7.18,2.65,5.44,6.72,10.42,10.02,5.62,5.23,6.31,10.38,10.95,10.52,8.52,7.98,#NUM!,#NUM!,#NUM!,#NUM!
67,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,0.44,0.27,7.76,7.63,0.04,3.39,1.86,7.24,10.14,6.73,2.36,5.15,6.34,10.32,9.89,5.25,5.02,5.90,10.29,10.92,10.50,8.16,7.74,#NUM!,#NUM!,#NUM!,#NUM!
68,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,0.21,0.13,7.33,7.41,0.03,2.86,1.54,6.95,10.05,6.30,2.16,4.79,6.07,10.27,9.83,4.87,4.65,5.58,10.22,10.88,10.47,7.86,7.40,#NUM!,#NUM!,#NUM!,#NUM!
69,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.13,0.05,6.86,7.07,0.02,2.26,1.20,6.68,9.95,5.67,1.81,4.55,5.71,10.25,9.76,4.44,4.31,5.30,10.15,10.84,10.44,7.59,7.19,#NUM!,#NUM!,#NUM!,#NUM!
70,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,0.00,6.17,6.79,0.01,1.80,0.90,6.28,9.83,5.00,1.49,4.28,5.32,10.18,9.68,4.18,4.01,4.96,10.04,10.81,10.40,7.18,6.88,#NUM!,#NUM!,#NUM!,#NUM!
71,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,5.75,6.44,0.00,1.30,0.60,5.88,9.68,4.23,1.18,3.95,4.84,10.12,9.58,3.78,3.73,4.72,9.93,10.77,10.34,6.83,6.59,#NUM!,#NUM!,#NUM!,#NUM!
72,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5.04,6.16,,0.92,0.42,5.49,9.53,3.67,0.94,3.57,4.41,10.05,9.50,3.38,3.38,4.53,9.83,10.76,10.27,6.49,6.27,#NUM!,#NUM!,#NUM!,#NUM!
73,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4.13,5.73,,0.69,0.24,5.02,9.30,2.93,0.68,3.25,3.96,9.97,9.43,3.04,3.08,4.28,9.73,10.72,10.23,6.15,6.12,#NUM!,#NUM!,#NUM!,#NUM!
74,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3.27,5.28,,0.42,0.16,4.58,8.98,2.39,0.46,2.86,3.55,9.84,9.35,2.68,2.85,4.02,9.67,10.68,10.16,5.79,5.90,#NUM!,#NUM!,#NUM!,#NUM!
75,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.41,4.69,,0.21,0.11,4.16,8.69,1.85,0.40,2.62,3.08,9.73,9.16,2.40,2.58,3.60,9.51,10.65,10.07,5.50,5.67,#NUM!,#NUM!,#NUM!,#NUM!
76,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.60,4.20,,0.12,0.08,3.58,8.32,1.42,0.24,2.36,2.68,9.66,9.04,2.10,2.25,3.20,9.33,10.61,10.01,5.05,5.39,#NUM!,#NUM!,#NUM!,#NUM!
77,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.86,3.36,,0.04,0.04,3.02,7.88,1.11,0.12,2.07,2.32,9.51,8.88,1.85,1.95,2.86,9.18,10.55,9.93,4.54,5.15,#NUM!,#NUM!,#NUM!,#NUM!
78,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.41,2.46,,0.02,0.00,2.50,7.41,0.79,0.06,1.75,1.99,9.44,8.73,1.56,1.70,2.64,9.04,10.51,9.82,4.15,4.89,#NUM!,#NUM!,#NUM!,#NUM!
79,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.10,1.66,,0.00,,1.96,6.84,0.48,0.03,1.43,1.67,9.29,8.57,1.28,1.43,2.38,8.85,10.50,9.73,3.86,4.71,#NUM!,#NUM!,#NUM!,#NUM!
80,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,0.93,,,,1.51,6.31,0.27,0.01,1.19,1.23,9.10,8.40,1.10,1.23,2.16,8.67,10.40,9.63,3.43,4.55,#NUM!,#NUM!,#NUM!,#NUM!
81,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.32,,,,1.16,5.58,0.13,0.00,0.97,0.90,8.92,8.22,0.93,1.02,1.85,8.45,10.32,9.49,3.14,4.30,#NUM!,#NUM!,#NUM!,#NUM!
82,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,,,,0.81,4.90,0.04,,0.79,0.62,8.74,8.02,0.75,0.84,1.63,8.21,10.26,9.41,2.83,3.94,#NUM!,#NUM!,#NUM!,#NUM!
83,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,,,,0.56,4.28,0.00,,0.65,0.42,8.50,7.87,0.53,0.65,1.48,7.90,10.22,9.19,2.54,3.68,#NUM!,#NUM!,#NUM!,#NUM!
84,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,0.31,3.77,,,0.44,0.21,8.23,7.66,0.40,0.47,1.32,7.57,10.19,9.04,2.19,3.38,#NUM!,#NUM!,#NUM!,#NUM!
85,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.13,3.17,,,0.32,0.12,8.02,7.38,0.29,0.37,1.16,7.29,10.12,8.84,1.87,3.14,#NUM!,#NUM!,#NUM!,#NUM!
86,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.05,2.52,,,0.25,0.06,7.80,7.03,0.14,0.27,0.95,6.94,10.06,8.62,1.62,2.91,#NUM!,#NUM!,#NUM!,#NUM!
87,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.01,1.99,,,0.15,0.01,7.46,6.74,0.03,0.17,0.80,6.60,10.02,8.34,1.43,2.53,#NUM!,#NUM!,#NUM!,#NUM!
88,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,1.51,,,0.07,0.00,7.02,6.45,0.00,0.10,0.56,6.14,9.93,8.08,1.23,2.23,#NUM!,#NUM!,#NUM!,#NUM!
89,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.84,,,0.04,,6.73,6.14,,0.08,0.44,5.80,9.82,7.84,0.97,1.97,#NUM!,#NUM!,#NUM!,#NUM!
90,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.48,,,0.00,,6.23,5.73,,0.03,0.29,5.41,9.75,7.42,0.84,1.78,#NUM!,#NUM!,#NUM!,#NUM!
91,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,,5.87,5.27,,0.00,0.27,5.06,9.60,6.95,0.70,1.64,#NUM!,#NUM!,#NUM!,#NUM!
92,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,5.29,4.82,,,0.14,4.65,9.46,6.41,0.56,1.42,#NUM!,#NUM!,#NUM!,#NUM!
93,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4.62,4.25,,,0.10,4.34,9.29,5.85,0.42,1.17,#NUM!,#NUM!,#NUM!,#NUM!
94,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,4.10,3.68,,,0.05,3.89,9.19,5.14,0.31,1.00,#NUM!,#NUM!,#NUM!,#NUM!
95,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3.71,3.02,,,0.01,3.48,8.98,4.58,0.18,0.90,#NUM!,#NUM!,#NUM!,#NUM!
96,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,3.16,2.28,,,0.00,3.08,8.80,4.06,0.12,0.71,#NUM!,#NUM!,#NUM!,#NUM!
97,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.61,1.72,,,,2.66,8.53,3.36,0.04,0.60,#NUM!,#NUM!,#NUM!,#NUM!
98,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,2.12,1.20,,,,2.23,8.28,2.83,0.02,0.50,#NUM!,#NUM!,#NUM!,#NUM!
99,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.68,0.72,,,,1.79,7.87,2.26,0.01,0.41,#NUM!,#NUM!,#NUM!,#NUM!
100,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.14,0.34,,,,1.47,7.45,1.76,0.00,0.25,#NUM!,#NUM!,#NUM!,#NUM!
101,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.81,0.16,,,,1.23,7.10,1.34,,0.12,#NUM!,#NUM!,#NUM!,#NUM!
102,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.44,0.05,,,,0.96,6.59,0.95,,0.05,#NUM!,#NUM!,#NUM!,#NUM!
103,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.22,0.00,,,,0.66,6.02,0.61,,0.05,#NUM!,#NUM!,#NUM!,#NUM!
104,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.04,,,,,0.43,5.39,0.39,,0.00,#NUM!,#NUM!,#NUM!,#NUM!
105,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,,0.27,4.75,0.20,,,#NUM!,#NUM!,#NUM!,#NUM!
106,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.15,4.15,0.07,,,#NUM!,#NUM!,#NUM!,#NUM!
107,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.07,3.42,0.01,,,#NUM!,#NUM!,#NUM!,#NUM!
108,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.02,2.62,0.00,,,#NUM!,#NUM!,#NUM!,#NUM!
109,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,2.01,,,,#NUM!,#NUM!,#NUM!,#NUM!
110,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.56,,,,#NUM!,#NUM!,#NUM!,#NUM!
111,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,1.15,,,,#NUM!,#NUM!,#NUM!,#NUM!
112,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.58,,,,#NUM!,#NUM!,#NUM!,#NUM!
113,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.38,,,,#NUM!,#NUM!,#NUM!,#NUM!
114,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.16,,,,#NUM!,#NUM!,#NUM!,#NUM!
115,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.03,,,,#NUM!,#NUM!,#NUM!,#NUM!
116,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,0.00,,,,#NUM!,#NUM!,#NUM!,#NUM!
117,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
118,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
119,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
120,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
121,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
122,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
123,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
124,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
125,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
126,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
127,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
128,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
129,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!
,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,,#NUM!,#NUM!,#NUM!,#NUM!

==> plots/data/rand-vs-walk/cifar_rand-vs-walk_top1.csv <==
X,Rand-25Mods,Walk-25Mods,Rand-115Mods,Walk-115Mods
0,75.35,78.65,60.5,62.35
1,72.1,76.05,59.55,61.16
2,68.4,73.56,57.85,59.98
3,64.79,70.69,56.6,58.85
4,60.84,67.59,55.45,57.82
5,56.8,64.39,53.85,56.81
6,52.55,60.95,52.7,55.69
7,47.85,57.21,51.75,54.61
8,42.49,52.99,50.7,53.59
9,36.81,48.2,49.5,52.34
10,30.67,42.2,48,51.15
11,23.29,35.07,46.95,50.1
12,14.2,24.98,45.95,48.92
13,0,0,44.5,47.69
14,,,43.4,46.51
15,,,42,45.35
16,,,40.6,44.26
17,,,39.65,43.16
18,,,38,42.14
19,,,36.7,40.99
20,,,35.35,40.01
21,,,34.15,38.84
22,,,33.05,37.59
23,,,31.85,36.56
24,,,30.6,35.45
25,,,29.6,34.45
26,,,28.6,33.32
27,,,27.55,32.29
28,,,26.35,31.19
29,,,25.1,30.12
30,,,23.9,29.08
31,,,22.2,28.04
32,,,21.3,26.96
33,,,20.35,25.95
34,,,19.35,24.98
35,,,18.55,23.95
36,,,17.3,22.91
37,,,16.1,21.91
38,,,15.5,20.95
39,,,14.6,19.87
40,,,13.6,18.92
41,,,13.1,17.88
42,,,12.45,16.85
43,,,11.4,15.78
44,,,10.25,14.69
45,,,9.4,13.64
46,,,8.6,12.78
47,,,7.75,11.85
48,,,7.15,10.96
49,,,5.95,10
50,,,5.4,8.9
51,,,4.45,8.01
52,,,3.85,7.08
53,,,3.05,6.12
54,,,2.35,5.17
55,,,1.7,4.14
56,,,1.05,3.11
57,,,0.6,1.87
58,,,0,0
59,,,,
60,,,,
61,,,,
62,,,,
63,,,,
64,,,,

==> plots/data/rand-vs-walk/mnist_rand-vs-walk_top1.csv <==
X,Rand-25Mods,Walk-25Mods,Rand-60Mods,Walk-60Mods,Rand-80Mods,Walk-80Mods
0,95.51,95.77,84.10,83.54,75.89,71.29
1,93.58,94.12,80.82,80.79,72.15,68
2,91.17,92.11,77.18,77.54,68.34,64.95
3,88.06,89.66,73.30,74,64.75,61.75
4,83.96,86.48,69.12,70.3,60.99,58.69
5,79.00,82.75,64.90,66.58,57.29,55.56
6,73.07,78.38,60.36,62.48,53.33,52.43
7,66.17,73.05,55.84,58.59,49.79,49.44
8,57.54,66.42,51.44,54.72,46.28,46.19
9,47.56,58.08,47.30,50.85,42.82,43.08
10,36.88,47.65,43.06,46.94,39.49,40.18
11,24.91,35.4,39.28,42.98,36.40,37.56
12,11.26,20.05,35.61,39.1,33.56,34.94
13,0.00,0.00,32.07,35.52,30.82,32.29
14,,,29.11,32.17,28.24,29.74
15,,,26.08,29.16,25.98,27.46
16,,,23.41,26.26,24.03,25.47
17,,,20.90,23.44,22.06,23.42
18,,,18.50,20.87,20.39,21.53
19,,,16.27,18.46,18.70,19.77
20,,,14.22,16.08,17.09,18.25
21,,,12.25,13.86,15.67,16.88
22,,,10.60,11.62,14.47,15.56
23,,,8.80,9.71,13.13,14.36
24,,,7.06,7.95,11.95,13.22
25,,,5.23,6.29,10.84,12.11
26,,,3.57,4.66,9.85,11.04
27,,,1.91,3.03,8.84,9.93
28,,,0.71,1.78,7.66,8.91
29,,,0.10,0.7,6.55,8.06
30,,,0.00,0.00,5.38,7.23
31,,,,,4.21,6.31
32,,,,,3.05,5.3
33,,,,,1.94,4.35
34,,,,,1.16,3.31
35,,,,,0.55,2.24
36,,,,,0.18,1.26
37,,,,,0.03,0.56
38,,,,,0.00,0.19
39,,,,,0,0.02
40,,,,,0,0
41,,,,,,
42,,,,,,
43,,,,,,
44,,,,,,
45,,,,,,

==> plots/data/rand-vs-walk/weather_rand-vs-walk.csv <==
X,Rand-11Mods,Walk-11Mods,Rand-21Mods,Walk-21Mods,Rand-31Mods,Walk-31Mods
0,84.35,85.22,75.98,73.53,66.09,66.49
1,78.47,80.24,70.99,67.57,61.84,62.27
2,69.91,73.50,65.34,61.19,57.42,57.80
3,57.54,63.96,59.00,54.46,52.81,53.06
4,41.26,49.45,51.73,47.16,47.96,48.11
5,19.28,25.07,43.70,39.33,42.80,42.92
6,0.00,0.00,34.99,31.12,37.58,37.43
7,,,25.91,22.67,32.27,31.61
8,,,16.87,14.26,26.84,25.48
9,,,8.60,6.11,21.16,19.04
10,,,2.13,0.88,15.15,12.74
11,,,0.00,0.00,9.12,7.23
12,,,,,4.25,3.08
13,,,,,1.26,0.91
14,,,,,0.25,0.15
15,,,,,0.02,0.01
16,,,,,0.00,0.00
17,,,,,,
18,,,,,,
19,,,,,,
20,,,,,,

==> plots/data/runoff/cifar10_runoff.csv <==
X,DPA-25,Runoff-25,Diff-25,DPA-50,Runoff-50,Diff-50,DPA-115,Runoff-115,Diff-115,DPA-145,Runoff-145,Diff-145
0,78.79,78.64,-0.15,70.61,70.45,-0.16,62.37,62.35,-0.02,60.47,60.91,0.44
1,76.43,76.49,0.06,68.70,68.76,0.06,61.26,61.47,0.21,59.46,60.10,0.64
2,73.63,74.07,0.44,66.49,67.20,0.71,60.12,60.51,0.39,58.41,59.14,0.73
3,70.73,71.40,0.67,64.44,65.33,0.89,58.93,59.43,0.50,57.39,58.20,0.81
4,67.37,68.56,1.19,62.67,63.46,0.79,57.80,58.48,0.68,56.45,57.35,0.90
5,64.39,65.60,1.21,60.56,61.52,0.96,56.61,57.41,0.80,55.38,56.63,1.25
6,61.28,62.46,1.18,58.36,59.63,1.27,55.31,56.52,1.21,54.21,55.62,1.41
7,57.43,58.95,1.52,56.07,57.67,1.60,54.20,55.50,1.30,53.33,54.67,1.34
8,53.07,54.64,1.57,53.54,55.73,2.19,53.18,54.71,1.53,52.46,53.72,1.26
9,48.23,49.72,1.49,51.25,53.70,2.45,52.11,53.68,1.57,51.43,52.99,1.56
10,42.07,43.63,1.56,48.95,51.10,2.15,51.06,52.78,1.72,50.47,52.12,1.65
11,35.12,36.31,1.19,46.72,49.07,2.35,50.06,51.91,1.85,49.60,51.28,1.68
12,24.97,25.11,0.14,44.53,46.99,2.46,48.89,51.06,2.17,48.32,50.51,2.19
13,0,0,0,42.24,44.61,2.37,47.62,50.04,2.42,47.31,49.53,2.22
14,,,,39.95,42.32,2.37,46.53,49.00,2.47,46.17,48.62,2.45
15,,,,37.34,39.92,2.58,45.23,48.05,2.82,45.17,47.70,2.53
16,,,,34.82,37.58,2.76,44.30,47.07,2.77,44.22,46.71,2.49
17,,,,32.22,34.90,2.68,43.27,45.99,2.72,43.34,45.91,2.57
18,,,,29.47,32.13,2.66,42.24,44.83,2.59,42.41,44.91,2.50
19,,,,26.71,29.04,2.33,41.09,43.94,2.85,41.36,44.12,2.76
20,,,,23.77,25.90,2.13,39.90,42.93,3.03,40.09,43.33,3.24
21,,,,20.55,22.44,1.89,38.73,41.84,3.11,39.07,42.45,3.38
22,,,,17.19,18.51,1.32,37.63,40.95,3.32,38.15,41.57,3.42
23,,,,13.61,14.33,0.72,36.49,39.96,3.47,37.25,40.82,3.57
24,,,,9.04,9.42,0.38,35.24,38.77,3.53,36.34,39.98,3.64
25,,,,1.49,1.49,0.00,34.14,37.76,3.62,35.52,39.17,3.65
26,,,,0,0,0,33.16,36.76,3.60,34.72,38.14,3.42
27,,,,,,,32.14,35.57,3.43,33.72,37.28,3.56
28,,,,,,,31.13,34.50,3.37,32.80,36.27,3.47
29,,,,,,,30.19,33.38,3.19,31.79,35.48,3.69
30,,,,,,,29.21,32.43,3.22,30.89,34.61,3.72
31,,,,,,,28.03,31.58,3.55,30.05,33.87,3.82
32,,,,,,,27.14,30.45,3.31,29.33,33.10,3.77
33,,,,,,,26.12,29.48,3.36,28.55,32.11,3.56
34,,,,,,,24.88,28.40,3.52,27.74,31.17,3.43
35,,,,,,,23.73,27.34,3.61,26.72,30.37,3.65
36,,,,,,,22.73,26.19,3.46,25.85,29.49,3.64
37,,,,,,,21.68,25.07,3.39,24.99,28.68,3.69
38,,,,,,,20.68,23.75,3.07,24.01,27.84,3.83
39,,,,,,,19.72,22.64,2.92,23.12,26.96,3.84
40,,,,,,,18.91,21.31,2.40,22.26,26.09,3.83
41,,,,,,,17.78,20.25,2.47,21.47,25.26,3.79
42,,,,,,,16.83,19.22,2.39,20.72,24.36,3.64
43,,,,,,,15.73,18.07,2.34,19.94,23.58,3.64
44,,,,,,,14.80,17.14,2.34,19.24,22.86,3.62
45,,,,,,,13.81,16.05,2.24,18.53,21.85,3.32
46,,,,,,,12.71,15.00,2.29,17.81,21.03,3.22
47,,,,,,,11.88,13.89,2.01,17.15,20.35,3.20
48,,,,,,,10.87,12.73,1.86,16.38,19.49,3.11
49,,,,,,,9.94,11.55,1.61,15.71,18.63,2.92
50,,,,,,,9.07,10.24,1.17,14.89,17.66,2.77
51,,,,,,,8.09,9.29,1.20,14.27,16.83,2.56
52,,,,,,,7.21,8.21,1.00,13.68,16.11,2.43
53,,,,,,,6.21,7.06,0.85,12.91,15.21,2.30
54,,,,,,,5.20,5.89,0.69,12.16,14.40,2.24
55,,,,,,,4.23,4.78,0.55,11.48,13.70,2.22
56,,,,,,,3.22,3.45,0.23,10.85,13.03,2.18
57,,,,,,,1.83,1.83,0.00,10.17,12.23,2.06
58,,,,,,,0,0,0,9.50,11.38,1.88
59,,,,,,,,,,8.89,10.62,1.73
60,,,,,,,,,,8.20,9.83,1.63
61,,,,,,,,,,7.62,9.08,1.46
62,,,,,,,,,,6.96,8.25,1.29
63,,,,,,,,,,6.37,7.57,1.20
64,,,,,,,,,,5.75,6.87,1.12
65,,,,,,,,,,5.27,6.18,0.91
66,,,,,,,,,,4.72,5.52,0.80
67,,,,,,,,,,4.18,4.79,0.61
68,,,,,,,,,,3.46,4.02,0.56
69,,,,,,,,,,2.88,3.30,0.42
70,,,,,,,,,,2.29,2.54,0.25
71,,,,,,,,,,1.53,1.68,0.15
72,,,,,,,,,,0.92,0.92,0.00
73,,,,,,,,,,0,0,0
74,,,,,,,,,,,,
75,,,,,,,,,,,,
76,,,,,,,,,,,,
77,,,,,,,,,,,,
78,,,,,,,,,,,,
79,,,,,,,,,,,,
80,,,,,,,,,,,,
81,,,,,,,,,,,,
82,,,,,,,,,,,,
83,,,,,,,,,,,,
84,,,,,,,,,,,,
85,,,,,,,,,,,,
86,,,,,,,,,,,,
87,,,,,,,,,,,,
88,,,,,,,,,,,,
89,,,,,,,,,,,,

==> plots/data/runoff/mnist_runoff.csv <==
X,DPA-25,Runoff-25,Diff-25,DPA-60,Runoff-60,Diff-60,DPA-90,Runoff-90,Diff-90,DPA-120,Runoff-120,Diff-120
0,95.77,96.11,0.34,83.41,87.42,4.01,70.42,78.96,8.54,63.90,73.83,9.93
1,94.14,94.95,0.81,80.72,84.66,3.94,66.72,75.79,9.07,60.47,70.83,10.36
2,92.19,93.29,1.10,77.77,81.90,4.13,63.73,72.59,8.86,57.19,67.81,10.62
3,89.59,91.26,1.67,74.08,79.34,5.26,60.49,69.29,8.80,53.61,64.68,11.07
4,86.48,88.66,2.18,70.48,76.51,6.03,57.21,66.18,8.97,50.46,61.69,11.23
5,82.61,85.83,3.22,66.70,73.62,6.92,53.55,62.98,9.43,47.56,58.73,11.17
6,77.98,81.97,3.99,62.59,70.45,7.86,50.28,60.08,9.80,44.29,55.87,11.58
7,72.85,77.42,4.57,58.47,67.27,8.80,47.14,56.96,9.82,41.16,53.18,12.02
8,66.47,71.52,5.05,54.56,63.85,9.29,44.00,54.01,10.01,38.16,50.44,12.28
9,58.10,63.72,5.62,50.81,60.27,9.46,41.05,51.22,10.17,35.72,47.69,11.97
10,47.90,53.47,5.57,46.84,57.01,10.17,38.31,48.52,10.21,33.13,44.76,11.63
11,35.73,39.65,3.92,43.07,53.70,10.63,35.26,45.97,10.71,30.76,42.15,11.39
12,20.41,20.41,0.00,39.30,50.37,11.07,32.73,43.45,10.72,28.73,39.64,10.91
13,0,0,0,35.44,46.75,11.31,30.71,41.09,10.38,27.07,37.17,10.10
14,,,,32.22,43.43,11.21,28.60,38.40,9.80,25.42,34.94,9.52
15,,,,29.18,40.23,11.05,26.49,36.03,9.54,23.86,32.99,9.13
16,,,,26.29,37.11,10.82,24.67,33.86,9.19,22.45,31.03,8.58
17,,,,23.36,33.74,10.38,22.89,31.89,9.00,21.20,29.30,8.10
18,,,,20.70,30.35,9.65,21.22,30.01,8.79,20.03,27.84,7.81
19,,,,18.41,27.18,8.77,19.54,28.20,8.66,18.79,26.53,7.74
20,,,,16.17,24.14,7.97,18.00,26.60,8.60,17.50,25.07,7.57
21,,,,13.93,21.08,7.15,16.54,24.93,8.39,16.51,23.70,7.19
22,,,,11.69,18.03,6.34,15.31,23.47,8.16,15.72,22.44,6.72
23,,,,9.66,15.22,5.56,14.16,21.84,7.68,14.97,21.23,6.26
24,,,,8.10,12.27,4.17,12.96,20.17,7.21,14.19,20.11,5.92
25,,,,6.49,9.79,3.30,11.97,18.98,7.01,13.54,19.13,5.59
26,,,,4.62,7.63,3.01,10.97,17.68,6.71,12.84,18.15,5.31
27,,,,3.17,5.05,1.88,10.01,16.21,6.20,12.29,17.40,5.11
28,,,,1.86,3.03,1.17,9.09,14.88,5.79,11.70,16.31,4.61
29,,,,0.86,1.33,0.47,8.18,13.54,5.36,11.04,15.54,4.50
30,,,,0.07,0.07,0.00,7.44,12.39,4.95,10.27,14.71,4.44
31,,,,0,0,0,6.83,11.11,4.28,9.58,14.01,4.43
32,,,,,,,6.14,9.90,3.76,8.90,13.23,4.33
33,,,,,,,5.31,8.75,3.44,8.33,12.54,4.21
34,,,,,,,4.47,7.68,3.21,7.60,11.62,4.02
35,,,,,,,3.76,6.81,3.05,6.83,11.00,4.17
36,,,,,,,3.15,5.83,2.68,6.15,10.31,4.16
37,,,,,,,2.33,4.76,2.43,5.57,9.68,4.11
38,,,,,,,1.58,3.77,2.19,4.75,8.98,4.23
39,,,,,,,1.14,2.90,1.76,3.97,8.24,4.27
40,,,,,,,0.68,1.95,1.27,3.26,7.64,4.38
41,,,,,,,0.33,1.17,0.84,2.58,6.93,4.35
42,,,,,,,0.11,0.56,0.45,2.08,6.27,4.19
43,,,,,,,0.08,0.21,0.13,1.45,5.56,4.11
44,,,,,,,0.03,0.06,0.03,1.08,4.68,3.60
45,,,,,,,0,0,0,0.64,3.93,3.29
46,,,,,,,,,,0.42,3.20,2.78
47,,,,,,,,,,0.27,2.41,2.14
48,,,,,,,,,,0.19,1.83,1.64
49,,,,,,,,,,0.12,1.40,1.28
50,,,,,,,,,,0.06,0.98,0.92
51,,,,,,,,,,0.03,0.61,0.58
52,,,,,,,,,,0.02,0.30,0.28
53,,,,,,,,,,0.02,0.13,0.11
54,,,,,,,,,,0.01,0.07,0.06
55,,,,,,,,,,0,0.06,0.06
56,,,,,,,,,,0,0.01,0.01
57,,,,,,,,,,0,0,0
58,,,,,,,,,,,,
59,,,,,,,,,,,,
60,,,,,,,,,,,,
61,,,,,,,,,,,,
62,,,,,,,,,,,,
63,,,,,,,,,,,,
64,,,,,,,,,,,,
65,,,,,,,,,,,,
66,,,,,,,,,,,,
67,,,,,,,,,,,,
68,,,,,,,,,,,,
69,,,,,,,,,,,,
70,,,,,,,,,,,,
71,,,,,,,,,,,,
72,,,,,,,,,,,,
73,,,,,,,,,,,,
74,,,,,,,,,,,,
75,,,,,,,,,,,,
